OHPL: One-shot Hand-eye Policy Learner

The control of a robot for manipulation tasks generally relies on object detection and pose estimation. An attractive alternative is to learn control policies directly from raw input data. However, this approach is time-consuming and expensive since learning the policy requires many trials with robot actions in the physical environment. To reduce the training cost, the policy can be learned in simulation with a large set of synthetic images. The limit of this approach is the domain gap between the simulation and the robot workspace. In this paper, we propose to learn a policy for robot reaching movements from a single image captured directly in the robot workspace from a camera placed on the end-effector (a hand-eye camera). The idea behind the proposed policy learner is that view changes seen from the hand-eye camera produced by actions in the robot workspace are analogous to locating a region-of-interest in a single image by performing sequential object localisation. This similar view change enables training of object reaching policies using reinforcement-learning-based sequential object localisation. To facilitate the adaptation of the policy to view changes in the robot workspace, we further present a dynamic filter that learns to bias an input state to remove irrelevant information for an action decision. The proposed policy learner can be used as a powerful representation for robotic tasks, and we validate it on static and moving object reaching tasks.

==> 002_master_chef_can_reaching_scratch.txt <==
x_val y_val
29 0.03448
30 0.03448
31 0.03448
32 0.03448
33 0.03448
34 0.03448
35 0.03448
36 0.03448
37 0.03448
38 0.06897
39 0.10345
40 0.10345
41 0.10345
42 0.10345
43 0.10345
44 0.10345
45 0.13793
46 0.13793
47 0.13793
48 0.17241
49 0.17241
50 0.20690
51 0.20690
52 0.17241
53 0.17241
54 0.20690
55 0.20690
56 0.24138
57 0.27586
58 0.31034
59 0.31034
60 0.34483
61 0.34483
62 0.34483
63 0.37931
64 0.41379
65 0.44828
66 0.48276
67 0.44828
68 0.41379
69 0.44828
70 0.48276
71 0.51724
72 0.55172
73 0.55172
74 0.55172
75 0.55172
76 0.55172
77 0.51724
78 0.55172
79 0.51724
80 0.51724
81 0.55172
82 0.55172
83 0.51724
84 0.51724
85 0.51724
86 0.51724
87 0.51724
88 0.55172
89 0.55172
90 0.58621
91 0.62069
92 0.58621
93 0.58621
94 0.58621
95 0.58621
96 0.62069
97 0.62069
98 0.58621
99 0.58621
100 0.55172
101 0.55172
102 0.58621
103 0.58621
104 0.62069
105 0.62069
106 0.65517
107 0.65517
108 0.68966
109 0.68966
110 0.68966
111 0.72414
112 0.75862
113 0.79310
114 0.79310
115 0.75862
116 0.72414
117 0.72414
118 0.72414
119 0.72414
120 0.72414
121 0.75862
122 0.75862
123 0.75862
124 0.72414
125 0.72414
126 0.75862
127 0.79310
128 0.75862
129 0.79310
130 0.79310
131 0.79310
132 0.75862
133 0.75862
134 0.75862
135 0.75862
136 0.75862
137 0.72414
138 0.75862
139 0.75862
140 0.72414
141 0.72414
142 0.72414
143 0.72414
144 0.75862
145 0.79310
146 0.79310
147 0.79310
148 0.75862
149 0.75862
150 0.75862
151 0.72414
152 0.72414
153 0.75862
154 0.75862
155 0.75862
156 0.75862
157 0.79310
158 0.79310
159 0.79310
160 0.75862
161 0.75862
162 0.75862
163 0.79310
164 0.79310
165 0.79310
166 0.79310
167 0.79310
168 0.79310
169 0.79310
170 0.75862
171 0.75862
172 0.72414
173 0.72414
174 0.72414
175 0.72414
176 0.68966
177 0.72414
178 0.72414
179 0.68966
180 0.72414
181 0.72414
182 0.68966
183 0.68966
184 0.68966
185 0.68966
186 0.68966
187 0.68966
188 0.65517
189 0.68966
190 0.72414
191 0.68966
192 0.68966
193 0.68966
194 0.68966
195 0.72414
196 0.72414
197 0.68966
198 0.72414
199 0.72414
200 0.72414
201 0.75862
202 0.75862
203 0.75862
204 0.75862
205 0.75862
206 0.72414
207 0.72414
208 0.75862
209 0.72414
210 0.72414
211 0.75862
212 0.75862
213 0.75862
214 0.75862
215 0.72414
216 0.72414
217 0.75862
218 0.75862
219 0.75862
220 0.79310
221 0.75862
222 0.75862
223 0.72414
224 0.72414
225 0.72414
226 0.75862
227 0.75862
228 0.79310
229 0.79310
230 0.79310
231 0.79310
232 0.79310
233 0.75862
234 0.79310
235 0.82759
236 0.82759
237 0.82759
238 0.86207
239 0.86207
240 0.86207
241 0.86207
242 0.82759
243 0.82759
244 0.86207
245 0.86207
246 0.86207
247 0.86207
248 0.82759
249 0.82759
250 0.86207
251 0.86207
252 0.89655
253 0.89655
254 0.89655
255 0.89655
256 0.89655
257 0.89655
258 0.89655
259 0.89655
260 0.89655
261 0.89655
262 0.93103
263 0.93103
264 0.93103
265 0.93103
266 0.93103
267 0.93103
268 0.93103
269 0.89655
270 0.89655
271 0.93103
272 0.93103
273 0.93103
274 0.93103
275 0.93103
276 0.93103
277 0.93103
278 0.93103
279 0.93103
280 0.93103
281 0.93103
282 0.93103
283 0.93103
284 0.89655
285 0.89655
286 0.89655
287 0.89655
288 0.89655
289 0.89655
290 0.89655
291 0.89655
292 0.89655
293 0.89655
294 0.89655
295 0.89655
296 0.89655
297 0.89655
298 0.93103
299 0.93103
300 0.93103
301 0.93103
302 0.93103
303 0.93103
304 0.93103
305 0.89655
306 0.93103
307 0.93103
308 0.93103
309 0.93103
310 0.93103
311 0.93103
312 0.93103
313 0.96552
314 0.93103
315 0.93103
316 0.93103
317 0.93103
318 0.93103
319 0.93103
320 0.93103
321 0.93103
322 0.93103
323 0.93103
324 0.93103
325 0.93103
326 0.93103
327 0.93103
328 0.93103
329 0.93103
330 0.93103
331 0.93103
332 0.93103
333 0.93103
334 0.96552
335 0.96552
336 0.96552
337 0.96552
338 0.96552
339 0.96552
340 0.96552
341 0.96552
342 0.96552
343 1.00000
344 0.96552
345 0.96552
346 0.96552
347 0.96552
348 0.96552
349 0.96552
350 0.96552
351 0.96552
352 0.96552
353 0.96552
354 0.96552
355 0.96552
356 0.96552
357 0.96552
358 0.96552
359 0.93103
360 0.93103
361 0.93103
362 0.93103
363 0.93103
364 0.93103
365 0.93103
366 0.93103
367 0.93103
368 0.93103
369 0.93103
370 0.89655
371 0.89655
372 0.89655
373 0.93103
374 0.93103
375 0.93103
376 0.93103
377 0.93103
378 0.93103
379 0.93103
380 0.93103
381 0.93103
382 0.93103
383 0.93103
384 0.93103
385 0.93103
386 0.93103
387 0.93103
388 0.96552
389 0.93103
390 0.93103
391 0.93103
392 0.93103
393 0.93103
394 0.93103
395 0.93103
396 0.93103
397 0.93103
398 0.93103
399 0.96552
400 0.96552
401 0.96552
402 0.96552
403 0.96552
404 0.96552
405 0.96552
406 0.96552
407 0.96552
408 0.96552
409 0.96552
410 0.96552
411 0.96552
412 0.96552
413 0.96552
414 0.96552
415 0.96552
416 0.96552
417 0.96552
418 1.00000
419 1.00000
420 1.00000
421 1.00000
422 1.00000
423 1.00000
424 1.00000
425 1.00000
426 1.00000
427 1.00000
428 1.00000
429 1.00000
430 1.00000
431 1.00000
432 1.00000
433 1.00000
434 1.00000
435 1.00000
436 1.00000
437 1.00000
438 1.00000
439 1.00000
440 1.00000
441 1.00000
442 1.00000
443 1.00000
444 1.00000
445 1.00000
446 1.00000
447 1.00000
448 1.00000
449 1.00000
450 1.00000
451 1.00000
452 1.00000
453 1.00000
454 1.00000
455 1.00000
456 1.00000
457 1.00000
458 1.00000
459 1.00000
460 1.00000
461 1.00000
462 1.00000
463 1.00000
464 1.00000
465 1.00000
466 0.96552
467 0.96552
468 0.96552
469 0.96552
470 0.96552
471 0.96552
472 0.96552
473 0.96552
474 0.96552
475 0.93103
476 0.93103
477 0.93103
478 0.93103
479 0.93103
480 0.93103
481 0.93103
482 0.93103
483 0.93103
484 0.93103
485 0.93103
486 0.93103
487 0.93103
488 0.93103
489 0.93103
490 0.93103
491 0.93103
492 0.93103
493 0.93103
494 0.93103
495 0.96552
496 0.96552
497 0.96552
498 0.96552
499 0.96552
500 0.96552
501 0.96552
502 0.96552
503 0.96552
504 1.00000
505 1.00000
506 1.00000
507 1.00000
508 1.00000
509 1.00000
510 1.00000
511 1.00000
512 1.00000
513 1.00000
514 1.00000
515 1.00000
516 1.00000
517 1.00000
518 1.00000
519 1.00000
520 1.00000
521 1.00000
522 1.00000
523 1.00000
524 0.96552
525 0.96552
526 0.96552
527 0.96552
528 0.96552
529 0.96552
530 0.96552
531 0.96552
532 0.96552
533 0.96552
534 0.96552
535 0.96552
536 0.96552
537 0.96552
538 0.96552
539 0.96552
540 0.96552
541 0.96552
542 0.96552
543 0.96552
544 0.96552
545 0.96552
546 0.96552
547 0.96552
548 0.96552
549 0.96552
550 0.96552
551 0.96552
552 0.96552
553 1.00000
554 1.00000
555 1.00000
556 1.00000
557 1.00000
558 1.00000
559 1.00000
560 1.00000
561 1.00000
562 1.00000
563 1.00000
564 1.00000
565 1.00000
566 1.00000
567 1.00000
568 1.00000
569 1.00000
570 1.00000
571 1.00000
572 1.00000
573 1.00000
574 1.00000
575 1.00000
576 1.00000
577 1.00000
578 1.00000
579 1.00000
580 1.00000
581 1.00000
582 1.00000
583 1.00000
584 1.00000
585 1.00000
586 1.00000
587 1.00000
588 1.00000
589 1.00000
590 1.00000
591 1.00000
592 0.96552
593 0.96552
594 0.96552
595 0.96552
596 0.96552
597 0.96552
598 0.96552
599 0.93103
600 0.93103
601 0.93103
602 0.93103
603 0.93103
604 0.93103
605 0.93103
606 0.93103
607 0.93103
608 0.93103
609 0.93103
610 0.93103
611 0.93103
612 0.93103
613 0.93103
614 0.93103
615 0.93103
616 0.93103
617 0.93103
618 0.93103
619 0.93103
620 0.93103
621 0.96552
622 0.96552
623 0.96552
624 0.96552
625 0.93103
626 0.93103
627 0.93103
628 0.96552
629 0.96552
630 0.96552
631 0.96552
632 0.96552
633 0.96552
634 0.96552
635 0.96552
636 0.96552
637 0.96552
638 0.96552
639 0.96552
640 0.96552
641 0.96552
642 0.96552
643 0.96552
644 0.96552
645 0.96552
646 0.96552
647 0.96552
648 0.96552
649 0.96552
650 0.96552
651 0.96552
652 0.96552
653 0.96552
654 1.00000
655 1.00000
656 1.00000
657 1.00000
658 1.00000
659 1.00000
660 1.00000
661 1.00000
662 1.00000
663 1.00000
664 1.00000
665 1.00000
666 1.00000
667 1.00000
668 1.00000
669 1.00000
670 1.00000
671 1.00000
672 1.00000
673 1.00000
674 1.00000
675 1.00000
676 1.00000
677 1.00000
678 1.00000
679 1.00000
680 1.00000
681 1.00000
682 1.00000
683 1.00000
684 1.00000
685 1.00000
686 1.00000
687 1.00000
688 1.00000
689 1.00000
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 1.00000
698 1.00000
699 1.00000
700 1.00000
701 1.00000
702 1.00000
703 1.00000
704 1.00000
705 1.00000
706 1.00000
707 1.00000
708 1.00000
709 1.00000
710 1.00000
711 1.00000
712 1.00000
713 1.00000
714 1.00000
715 1.00000
716 1.00000
717 1.00000
718 1.00000
719 1.00000
720 1.00000
721 1.00000
722 1.00000
723 1.00000
724 1.00000
725 1.00000
726 1.00000
727 1.00000
728 1.00000
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 1.00000
743 1.00000
744 1.00000
745 1.00000
746 1.00000
747 1.00000
748 1.00000
749 1.00000
750 1.00000
751 1.00000
752 1.00000
753 1.00000
754 1.00000
755 1.00000
756 1.00000
757 1.00000
758 1.00000
759 1.00000
760 1.00000
761 1.00000
762 1.00000
763 1.00000
764 1.00000
765 1.00000
766 1.00000
767 1.00000
768 1.00000
769 1.00000
770 1.00000
771 1.00000
772 1.00000
773 1.00000
774 1.00000
775 1.00000
776 1.00000
777 1.00000
778 1.00000
779 0.96552
780 0.96552
781 0.96552
782 0.96552
783 0.96552
784 0.96552
785 0.96552
786 0.96552
787 0.96552
788 0.96552
789 0.96552
790 0.96552
791 0.96552
792 0.96552
793 0.96552
794 0.96552
795 0.96552
796 0.96552
797 0.96552
798 0.96552
799 0.93103
800 0.93103
801 0.93103
802 0.93103
803 0.93103
804 0.93103
805 0.93103
806 0.93103
807 0.93103
808 0.96552
809 0.96552
810 0.96552
811 0.96552
812 0.96552
813 0.96552
814 0.96552
815 0.96552
816 0.96552
817 0.96552
818 0.96552
819 0.96552
820 0.96552
821 0.96552
822 0.96552
823 0.96552
824 0.96552
825 0.96552
826 0.96552
827 0.96552
828 1.00000
829 1.00000
830 1.00000
831 1.00000
832 1.00000
833 1.00000
834 1.00000
835 1.00000
836 1.00000
837 1.00000
838 1.00000
839 1.00000
840 1.00000
841 1.00000
842 1.00000
843 1.00000
844 1.00000
845 1.00000
846 1.00000
847 1.00000
848 1.00000
849 1.00000
850 1.00000
851 0.96552
852 0.96552
853 0.96552
854 0.96552
855 0.96552
856 0.96552
857 0.96552
858 0.96552
859 0.96552
860 0.93103
861 0.93103
862 0.89655
863 0.89655
864 0.89655
865 0.89655
866 0.89655
867 0.89655
868 0.89655
869 0.89655
870 0.89655
871 0.89655
872 0.89655
873 0.89655
874 0.89655
875 0.89655
876 0.89655
877 0.89655
878 0.89655
879 0.89655
880 0.93103
881 0.93103
882 0.93103
883 0.93103
884 0.93103
885 0.93103
886 0.93103
887 0.93103
888 0.93103
889 0.96552
890 0.96552
891 1.00000
892 1.00000
893 1.00000
894 1.00000
895 1.00000
896 1.00000
897 1.00000
898 1.00000
899 1.00000
900 1.00000
901 1.00000
902 1.00000
903 1.00000
904 1.00000
905 1.00000
906 1.00000
907 1.00000
908 1.00000
909 1.00000
910 1.00000
911 1.00000
912 1.00000
913 1.00000
914 1.00000
915 1.00000
916 1.00000
917 1.00000
918 1.00000
919 1.00000
920 1.00000
921 1.00000
922 1.00000
923 1.00000
924 1.00000
925 1.00000
926 1.00000
927 1.00000
928 1.00000
929 1.00000
930 1.00000
931 1.00000
932 1.00000
933 1.00000
934 1.00000
935 1.00000
936 1.00000
937 1.00000
938 1.00000
939 1.00000
940 1.00000
941 1.00000
942 1.00000
943 1.00000
944 1.00000
945 1.00000
946 1.00000
947 1.00000
948 1.00000
949 1.00000
950 1.00000
951 1.00000
952 1.00000
953 1.00000
954 1.00000
955 1.00000
956 1.00000
957 1.00000
958 1.00000
959 1.00000
960 1.00000
961 1.00000
962 1.00000
963 1.00000
964 1.00000
965 1.00000
966 1.00000
967 1.00000
968 1.00000
969 1.00000
970 1.00000
971 1.00000
972 1.00000
973 1.00000
974 1.00000
975 1.00000
976 1.00000
977 1.00000
978 1.00000
979 1.00000
980 1.00000


==> 003_cracker_box_reaching_scratch.txt <==
x_val y_val
29 0.03448
30 0.06897
31 0.06897
32 0.06897
33 0.10345
34 0.10345
35 0.13793
36 0.13793
37 0.13793
38 0.17241
39 0.17241
40 0.17241
41 0.17241
42 0.17241
43 0.17241
44 0.20690
45 0.24138
46 0.24138
47 0.24138
48 0.27586
49 0.27586
50 0.31034
51 0.34483
52 0.34483
53 0.34483
54 0.37931
55 0.37931
56 0.37931
57 0.41379
58 0.41379
59 0.41379
60 0.44828
61 0.44828
62 0.44828
63 0.48276
64 0.44828
65 0.48276
66 0.51724
67 0.48276
68 0.51724
69 0.55172
70 0.55172
71 0.58621
72 0.62069
73 0.58621
74 0.58621
75 0.62069
76 0.62069
77 0.62069
78 0.65517
79 0.62069
80 0.62069
81 0.62069
82 0.62069
83 0.62069
84 0.65517
85 0.62069
86 0.62069
87 0.65517
88 0.65517
89 0.65517
90 0.68966
91 0.68966
92 0.68966
93 0.72414
94 0.68966
95 0.68966
96 0.72414
97 0.72414
98 0.72414
99 0.75862
100 0.75862
101 0.75862
102 0.79310
103 0.75862
104 0.75862
105 0.79310
106 0.75862
107 0.72414
108 0.75862
109 0.75862
110 0.79310
111 0.82759
112 0.82759
113 0.82759
114 0.86207
115 0.86207
116 0.86207
117 0.86207
118 0.82759
119 0.82759
120 0.82759
121 0.79310
122 0.79310
123 0.82759
124 0.79310
125 0.79310
126 0.79310
127 0.75862
128 0.75862
129 0.75862
130 0.72414
131 0.72414
132 0.75862
133 0.72414
134 0.72414
135 0.75862
136 0.75862
137 0.75862
138 0.75862
139 0.72414
140 0.72414
141 0.72414
142 0.68966
143 0.68966
144 0.68966
145 0.68966
146 0.68966
147 0.72414
148 0.72414
149 0.72414
150 0.75862
151 0.72414
152 0.72414
153 0.75862
154 0.72414
155 0.72414
156 0.75862
157 0.72414
158 0.72414
159 0.75862
160 0.75862
161 0.75862
162 0.79310
163 0.75862
164 0.75862
165 0.79310
166 0.75862
167 0.75862
168 0.79310
169 0.75862
170 0.75862
171 0.79310
172 0.79310
173 0.79310
174 0.79310
175 0.75862
176 0.75862
177 0.72414
178 0.68966
179 0.68966
180 0.72414
181 0.68966
182 0.68966
183 0.72414
184 0.68966
185 0.68966
186 0.68966
187 0.68966
188 0.68966
189 0.68966
190 0.68966
191 0.68966
192 0.72414
193 0.72414
194 0.72414
195 0.72414
196 0.72414
197 0.68966
198 0.72414
199 0.72414
200 0.72414
201 0.72414
202 0.72414
203 0.72414
204 0.75862
205 0.75862
206 0.79310
207 0.82759
208 0.82759
209 0.82759
210 0.86207
211 0.82759
212 0.82759
213 0.86207
214 0.86207
215 0.89655
216 0.89655
217 0.89655
218 0.89655
219 0.89655
220 0.89655
221 0.89655
222 0.89655
223 0.86207
224 0.89655
225 0.89655
226 0.93103
227 0.93103
228 0.93103
229 0.93103
230 0.93103
231 0.93103
232 0.93103
233 0.93103
234 0.93103
235 0.93103
236 0.93103
237 0.93103
238 0.93103
239 0.93103
240 0.96552
241 0.96552
242 0.96552
243 0.96552
244 0.96552
245 0.96552
246 0.96552
247 0.96552
248 0.96552
249 0.96552
250 0.93103
251 0.93103
252 0.96552
253 0.96552
254 0.96552
255 0.96552
256 0.96552
257 0.96552
258 0.96552
259 0.93103
260 0.89655
261 0.89655
262 0.89655
263 0.89655
264 0.89655
265 0.89655
266 0.89655
267 0.89655
268 0.89655
269 0.86207
270 0.86207
271 0.86207
272 0.86207
273 0.86207
274 0.86207
275 0.86207
276 0.82759
277 0.82759
278 0.82759
279 0.86207
280 0.82759
281 0.82759
282 0.82759
283 0.82759
284 0.82759
285 0.82759
286 0.82759
287 0.82759
288 0.86207
289 0.89655
290 0.89655
291 0.89655
292 0.89655
293 0.89655
294 0.89655
295 0.89655
296 0.86207
297 0.86207
298 0.89655
299 0.89655
300 0.89655
301 0.86207
302 0.86207
303 0.86207
304 0.86207
305 0.86207
306 0.86207
307 0.86207
308 0.86207
309 0.89655
310 0.89655
311 0.89655
312 0.89655
313 0.89655
314 0.89655
315 0.89655
316 0.89655
317 0.89655
318 0.89655
319 0.89655
320 0.89655
321 0.89655
322 0.89655
323 0.89655
324 0.89655
325 0.89655
326 0.89655
327 0.89655
328 0.89655
329 0.89655
330 0.93103
331 0.93103
332 0.93103
333 0.93103
334 0.96552
335 0.96552
336 0.96552
337 0.96552
338 0.96552
339 0.96552
340 0.96552
341 0.96552
342 0.96552
343 0.96552
344 0.96552
345 0.96552
346 0.96552
347 0.96552
348 0.96552
349 0.96552
350 0.96552
351 0.96552
352 0.96552
353 0.96552
354 1.00000
355 1.00000
356 1.00000
357 1.00000
358 1.00000
359 0.96552
360 0.96552
361 0.96552
362 0.96552
363 0.96552
364 0.96552
365 0.96552
366 0.96552
367 0.96552
368 0.96552
369 0.96552
370 0.96552
371 0.96552
372 0.96552
373 0.96552
374 0.96552
375 0.96552
376 0.93103
377 0.93103
378 0.93103
379 0.93103
380 0.93103
381 0.93103
382 0.93103
383 0.93103
384 0.93103
385 0.93103
386 0.93103
387 0.93103
388 0.96552
389 0.96552
390 0.96552
391 0.96552
392 0.96552
393 0.96552
394 0.96552
395 0.96552
396 0.96552
397 0.96552
398 0.96552
399 0.96552
400 0.96552
401 0.96552
402 0.96552
403 0.96552
404 0.96552
405 1.00000
406 1.00000
407 1.00000
408 1.00000
409 1.00000
410 1.00000
411 1.00000
412 1.00000
413 1.00000
414 1.00000
415 1.00000
416 1.00000
417 1.00000
418 0.96552
419 0.96552
420 0.96552
421 0.96552
422 0.96552
423 0.96552
424 0.96552
425 0.96552
426 0.96552
427 0.96552
428 0.96552
429 0.96552
430 0.96552
431 0.96552
432 0.96552
433 0.96552
434 0.96552
435 0.96552
436 0.96552
437 0.96552
438 0.96552
439 0.96552
440 0.96552
441 0.96552
442 0.96552
443 0.96552
444 0.96552
445 0.96552
446 0.96552
447 1.00000
448 1.00000
449 1.00000
450 1.00000
451 1.00000
452 1.00000
453 1.00000
454 1.00000
455 1.00000
456 1.00000
457 1.00000
458 1.00000
459 1.00000
460 1.00000
461 1.00000
462 1.00000
463 1.00000
464 1.00000
465 1.00000
466 0.96552
467 0.96552
468 0.96552
469 0.96552
470 0.96552
471 0.96552
472 0.96552
473 0.96552
474 0.96552
475 0.96552
476 0.96552
477 0.96552
478 0.96552
479 0.96552
480 0.96552
481 0.96552
482 0.96552
483 0.96552
484 0.96552
485 0.96552
486 0.96552
487 0.96552
488 0.96552
489 0.96552
490 0.96552
491 0.96552
492 0.96552
493 0.96552
494 0.96552
495 1.00000
496 1.00000
497 1.00000
498 1.00000
499 1.00000
500 1.00000
501 1.00000
502 1.00000
503 1.00000
504 1.00000
505 1.00000
506 1.00000
507 1.00000
508 1.00000
509 1.00000
510 1.00000
511 1.00000
512 1.00000
513 1.00000
514 1.00000
515 1.00000
516 1.00000
517 1.00000
518 1.00000
519 1.00000
520 1.00000
521 0.96552
522 0.96552
523 0.96552
524 0.96552
525 0.96552
526 0.96552
527 0.96552
528 0.96552
529 0.96552
530 0.96552
531 0.96552
532 0.96552
533 0.96552
534 0.96552
535 0.96552
536 0.96552
537 0.96552
538 0.93103
539 0.93103
540 0.93103
541 0.93103
542 0.93103
543 0.93103
544 0.93103
545 0.93103
546 0.93103
547 0.93103
548 0.89655
549 0.89655
550 0.93103
551 0.93103
552 0.93103
553 0.93103
554 0.93103
555 0.93103
556 0.93103
557 0.93103
558 0.93103
559 0.93103
560 0.93103
561 0.93103
562 0.93103
563 0.93103
564 0.93103
565 0.93103
566 0.93103
567 0.96552
568 0.96552
569 0.96552
570 0.96552
571 0.96552
572 0.96552
573 0.96552
574 0.96552
575 0.96552
576 0.96552
577 1.00000
578 1.00000
579 1.00000
580 1.00000
581 1.00000
582 1.00000
583 1.00000
584 1.00000
585 1.00000
586 1.00000
587 1.00000
588 1.00000
589 1.00000
590 1.00000
591 1.00000
592 1.00000
593 1.00000
594 1.00000
595 1.00000
596 1.00000
597 1.00000
598 1.00000
599 1.00000
600 1.00000
601 1.00000
602 1.00000
603 1.00000
604 1.00000
605 1.00000
606 1.00000
607 1.00000
608 1.00000
609 1.00000
610 1.00000
611 1.00000
612 1.00000
613 1.00000
614 1.00000
615 1.00000
616 1.00000
617 1.00000
618 1.00000
619 1.00000
620 1.00000
621 1.00000
622 1.00000
623 1.00000
624 1.00000
625 1.00000
626 1.00000
627 1.00000
628 1.00000
629 1.00000
630 1.00000
631 1.00000
632 1.00000
633 1.00000
634 1.00000
635 1.00000
636 1.00000
637 1.00000
638 1.00000
639 1.00000
640 1.00000
641 1.00000
642 1.00000
643 1.00000
644 1.00000
645 1.00000
646 1.00000
647 1.00000
648 1.00000
649 1.00000
650 1.00000
651 1.00000
652 1.00000
653 1.00000
654 1.00000
655 1.00000
656 1.00000
657 1.00000
658 1.00000
659 1.00000
660 1.00000
661 1.00000
662 1.00000
663 1.00000
664 1.00000
665 1.00000
666 1.00000
667 1.00000
668 1.00000
669 1.00000
670 1.00000
671 1.00000
672 1.00000
673 1.00000
674 1.00000
675 1.00000
676 1.00000
677 1.00000
678 1.00000
679 1.00000
680 1.00000
681 1.00000
682 1.00000
683 1.00000
684 1.00000
685 1.00000
686 1.00000
687 1.00000
688 1.00000
689 1.00000
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 1.00000
698 1.00000
699 1.00000
700 1.00000
701 1.00000
702 1.00000
703 1.00000
704 1.00000
705 1.00000
706 1.00000
707 1.00000
708 1.00000
709 1.00000
710 1.00000
711 1.00000
712 1.00000
713 1.00000
714 1.00000
715 1.00000
716 1.00000
717 1.00000
718 1.00000
719 1.00000
720 1.00000
721 1.00000
722 1.00000
723 1.00000
724 1.00000
725 1.00000
726 1.00000
727 1.00000
728 1.00000
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 1.00000
743 1.00000
744 1.00000
745 1.00000
746 1.00000
747 1.00000
748 1.00000
749 1.00000
750 1.00000
751 1.00000
752 1.00000
753 1.00000
754 1.00000
755 0.96552
756 0.96552
757 0.96552
758 0.96552
759 0.96552
760 0.96552
761 0.96552
762 0.96552
763 0.96552
764 0.96552
765 0.96552
766 0.96552
767 0.96552
768 0.96552
769 0.96552
770 0.96552
771 0.96552
772 0.96552
773 0.96552
774 0.96552
775 0.96552
776 0.96552
777 0.96552
778 0.96552
779 0.96552
780 0.96552
781 0.96552
782 0.96552
783 0.96552
784 1.00000
785 1.00000
786 1.00000
787 1.00000
788 1.00000
789 1.00000
790 1.00000
791 1.00000
792 1.00000
793 1.00000
794 1.00000
795 1.00000
796 1.00000
797 1.00000
798 1.00000
799 1.00000
800 1.00000
801 1.00000
802 1.00000
803 1.00000
804 1.00000
805 1.00000
806 1.00000
807 1.00000
808 1.00000
809 1.00000
810 1.00000
811 1.00000
812 1.00000
813 1.00000
814 1.00000
815 1.00000
816 1.00000
817 1.00000
818 1.00000
819 1.00000
820 1.00000
821 1.00000
822 1.00000
823 1.00000
824 1.00000
825 1.00000
826 1.00000
827 1.00000
828 1.00000
829 1.00000
830 1.00000
831 1.00000
832 1.00000
833 1.00000
834 1.00000
835 1.00000
836 1.00000
837 1.00000
838 1.00000
839 1.00000
840 1.00000
841 1.00000
842 1.00000
843 1.00000
844 1.00000
845 1.00000
846 1.00000
847 1.00000
848 1.00000
849 1.00000
850 1.00000
851 1.00000
852 1.00000
853 1.00000
854 1.00000
855 1.00000
856 1.00000
857 1.00000
858 1.00000
859 1.00000
860 1.00000
861 1.00000
862 1.00000
863 1.00000
864 1.00000
865 1.00000
866 1.00000
867 1.00000
868 1.00000
869 1.00000
870 1.00000
871 1.00000
872 1.00000
873 1.00000
874 1.00000
875 1.00000
876 1.00000
877 1.00000
878 1.00000
879 1.00000
880 1.00000
881 1.00000
882 1.00000
883 1.00000
884 1.00000
885 1.00000
886 1.00000
887 1.00000
888 1.00000
889 1.00000
890 1.00000
891 1.00000
892 1.00000
893 1.00000
894 1.00000
895 1.00000
896 1.00000
897 1.00000
898 1.00000
899 1.00000
900 1.00000
901 1.00000
902 1.00000
903 1.00000
904 1.00000
905 1.00000
906 1.00000
907 1.00000
908 1.00000
909 1.00000
910 1.00000
911 1.00000
912 1.00000
913 1.00000
914 1.00000
915 1.00000
916 1.00000
917 1.00000
918 1.00000
919 1.00000
920 1.00000
921 1.00000
922 1.00000
923 1.00000
924 1.00000
925 1.00000
926 1.00000
927 1.00000
928 1.00000
929 1.00000
930 1.00000
931 1.00000
932 1.00000
933 1.00000
934 1.00000
935 1.00000
936 1.00000
937 1.00000
938 1.00000
939 1.00000
940 1.00000
941 1.00000
942 1.00000
943 1.00000
944 1.00000
945 1.00000
946 1.00000
947 1.00000
948 1.00000
949 1.00000
950 1.00000
951 1.00000
952 1.00000
953 1.00000
954 1.00000
955 1.00000
956 1.00000
957 1.00000
958 1.00000
959 1.00000
960 1.00000
961 1.00000
962 1.00000
963 1.00000
964 1.00000
965 1.00000
966 1.00000
967 1.00000
968 0.96552
969 0.96552
970 0.96552
971 0.96552
972 0.96552
973 0.96552
974 0.96552
975 0.96552
976 0.96552
977 0.96552
978 0.96552
979 0.96552
980 0.96552


==> 013_apple_reaching_scratch.txt <==
x_val y_val
29 0.00000
30 0.03448
31 0.03448
32 0.03448
33 0.03448
34 0.06897
35 0.06897
36 0.06897
37 0.06897
38 0.06897
39 0.06897
40 0.10345
41 0.13793
42 0.13793
43 0.13793
44 0.13793
45 0.13793
46 0.17241
47 0.20690
48 0.24138
49 0.24138
50 0.24138
51 0.27586
52 0.27586
53 0.27586
54 0.31034
55 0.31034
56 0.34483
57 0.34483
58 0.34483
59 0.34483
60 0.37931
61 0.37931
62 0.41379
63 0.37931
64 0.41379
65 0.41379
66 0.44828
67 0.44828
68 0.44828
69 0.41379
70 0.37931
71 0.37931
72 0.37931
73 0.41379
74 0.41379
75 0.37931
76 0.34483
77 0.34483
78 0.34483
79 0.34483
80 0.31034
81 0.34483
82 0.34483
83 0.34483
84 0.34483
85 0.31034
86 0.31034
87 0.34483
88 0.34483
89 0.34483
90 0.37931
91 0.37931
92 0.41379
93 0.41379
94 0.41379
95 0.37931
96 0.41379
97 0.41379
98 0.44828
99 0.48276
100 0.48276
101 0.51724
102 0.51724
103 0.55172
104 0.55172
105 0.58621
106 0.55172
107 0.55172
108 0.58621
109 0.62069
110 0.62069
111 0.62069
112 0.58621
113 0.62069
114 0.65517
115 0.65517
116 0.65517
117 0.65517
118 0.65517
119 0.65517
120 0.62069
121 0.58621
122 0.55172
123 0.58621
124 0.58621
125 0.58621
126 0.62069
127 0.62069
128 0.62069
129 0.62069
130 0.58621
131 0.55172
132 0.55172
133 0.55172
134 0.55172
135 0.58621
136 0.62069
137 0.62069
138 0.62069
139 0.58621
140 0.58621
141 0.62069
142 0.58621
143 0.58621
144 0.62069
145 0.62069
146 0.62069
147 0.62069
148 0.58621
149 0.58621
150 0.62069
151 0.62069
152 0.62069
153 0.65517
154 0.62069
155 0.62069
156 0.58621
157 0.58621
158 0.58621
159 0.58621
160 0.58621
161 0.58621
162 0.62069
163 0.62069
164 0.58621
165 0.55172
166 0.51724
167 0.48276
168 0.51724
169 0.51724
170 0.51724
171 0.55172
172 0.55172
173 0.55172
174 0.51724
175 0.48276
176 0.44828
177 0.48276
178 0.48276
179 0.48276
180 0.48276
181 0.48276
182 0.48276
183 0.48276
184 0.48276
185 0.51724
186 0.51724
187 0.51724
188 0.55172
189 0.58621
190 0.55172
191 0.55172
192 0.55172
193 0.55172
194 0.55172
195 0.58621
196 0.58621
197 0.58621
198 0.62069
199 0.62069
200 0.58621
201 0.58621
202 0.55172
203 0.58621
204 0.62069
205 0.62069
206 0.62069
207 0.65517
208 0.62069
209 0.65517
210 0.62069
211 0.62069
212 0.62069
213 0.62069
214 0.58621
215 0.58621
216 0.62069
217 0.62069
218 0.58621
219 0.62069
220 0.58621
221 0.58621
222 0.62069
223 0.62069
224 0.62069
225 0.65517
226 0.65517
227 0.65517
228 0.65517
229 0.68966
230 0.65517
231 0.68966
232 0.65517
233 0.65517
234 0.68966
235 0.65517
236 0.65517
237 0.65517
238 0.62069
239 0.62069
240 0.62069
241 0.65517
242 0.62069
243 0.65517
244 0.65517
245 0.65517
246 0.62069
247 0.65517
248 0.65517
249 0.65517
250 0.62069
251 0.62069
252 0.65517
253 0.65517
254 0.65517
255 0.62069
256 0.58621
257 0.58621
258 0.58621
259 0.58621
260 0.58621
261 0.62069
262 0.62069
263 0.62069
264 0.65517
265 0.62069
266 0.65517
267 0.68966
268 0.68966
269 0.68966
270 0.68966
271 0.72414
272 0.72414
273 0.72414
274 0.72414
275 0.72414
276 0.72414
277 0.68966
278 0.72414
279 0.75862
280 0.75862
281 0.75862
282 0.72414
283 0.72414
284 0.75862
285 0.79310
286 0.79310
287 0.79310
288 0.82759
289 0.82759
290 0.82759
291 0.79310
292 0.75862
293 0.75862
294 0.75862
295 0.72414
296 0.72414
297 0.75862
298 0.72414
299 0.68966
300 0.68966
301 0.68966
302 0.68966
303 0.68966
304 0.68966
305 0.68966
306 0.72414
307 0.72414
308 0.72414
309 0.72414
310 0.68966
311 0.72414
312 0.72414
313 0.68966
314 0.68966
315 0.68966
316 0.68966
317 0.68966
318 0.68966
319 0.68966
320 0.72414
321 0.75862
322 0.72414
323 0.75862
324 0.79310
325 0.79310
326 0.79310
327 0.82759
328 0.82759
329 0.82759
330 0.82759
331 0.79310
332 0.79310
333 0.82759
334 0.82759
335 0.82759
336 0.82759
337 0.82759
338 0.82759
339 0.86207
340 0.86207
341 0.86207
342 0.89655
343 0.89655
344 0.89655
345 0.89655
346 0.89655
347 0.89655
348 0.89655
349 0.89655
350 0.89655
351 0.93103
352 0.93103
353 0.93103
354 0.93103
355 0.93103
356 0.93103
357 0.96552
358 0.96552
359 0.96552
360 1.00000
361 1.00000
362 1.00000
363 1.00000
364 0.96552
365 0.96552
366 0.96552
367 0.96552
368 0.96552
369 0.96552
370 0.96552
371 0.96552
372 0.96552
373 0.96552
374 0.96552
375 0.96552
376 0.93103
377 0.93103
378 0.93103
379 0.93103
380 0.93103
381 0.93103
382 0.93103
383 0.93103
384 0.93103
385 0.93103
386 0.93103
387 0.93103
388 0.93103
389 0.93103
390 0.93103
391 0.93103
392 0.93103
393 0.96552
394 0.96552
395 0.96552
396 0.96552
397 0.96552
398 0.96552
399 0.96552
400 0.96552
401 0.93103
402 0.93103
403 0.93103
404 0.93103
405 0.96552
406 0.96552
407 0.96552
408 0.96552
409 0.96552
410 0.96552
411 0.96552
412 0.93103
413 0.93103
414 0.93103
415 0.93103
416 0.93103
417 0.93103
418 0.93103
419 0.93103
420 0.93103
421 0.93103
422 0.93103
423 0.93103
424 0.93103
425 0.93103
426 0.93103
427 0.93103
428 0.93103
429 0.93103
430 0.96552
431 0.96552
432 0.96552
433 0.96552
434 0.96552
435 0.96552
436 0.96552
437 0.96552
438 0.96552
439 0.96552
440 0.96552
441 1.00000
442 1.00000
443 1.00000
444 1.00000
445 1.00000
446 1.00000
447 1.00000
448 1.00000
449 1.00000
450 1.00000
451 1.00000
452 1.00000
453 1.00000
454 1.00000
455 1.00000
456 1.00000
457 1.00000
458 1.00000
459 1.00000
460 1.00000
461 1.00000
462 1.00000
463 0.96552
464 0.96552
465 0.96552
466 0.96552
467 0.96552
468 0.96552
469 0.96552
470 0.96552
471 0.96552
472 0.96552
473 0.96552
474 0.96552
475 0.96552
476 0.96552
477 0.96552
478 0.96552
479 0.96552
480 0.96552
481 0.96552
482 0.96552
483 0.96552
484 0.96552
485 0.96552
486 0.96552
487 0.96552
488 0.96552
489 0.96552
490 0.96552
491 0.96552
492 1.00000
493 1.00000
494 1.00000
495 1.00000
496 1.00000
497 1.00000
498 1.00000
499 1.00000
500 1.00000
501 1.00000
502 1.00000
503 1.00000
504 1.00000
505 1.00000
506 1.00000
507 1.00000
508 1.00000
509 0.96552
510 0.96552
511 0.96552
512 0.96552
513 0.96552
514 0.96552
515 0.96552
516 0.93103
517 0.93103
518 0.93103
519 0.93103
520 0.93103
521 0.93103
522 0.93103
523 0.93103
524 0.93103
525 0.89655
526 0.89655
527 0.89655
528 0.89655
529 0.89655
530 0.89655
531 0.89655
532 0.89655
533 0.89655
534 0.89655
535 0.89655
536 0.89655
537 0.89655
538 0.89655
539 0.89655
540 0.89655
541 0.89655
542 0.89655
543 0.89655
544 0.89655
545 0.93103
546 0.93103
547 0.93103
548 0.93103
549 0.93103
550 0.93103
551 0.93103
552 0.93103
553 0.93103
554 0.96552
555 0.96552
556 0.96552
557 0.96552
558 0.96552
559 0.96552
560 0.96552
561 0.96552
562 0.96552
563 0.96552
564 0.96552
565 0.96552
566 0.96552
567 1.00000
568 1.00000
569 1.00000
570 1.00000
571 0.96552
572 0.96552
573 0.96552
574 0.96552
575 0.96552
576 0.96552
577 0.96552
578 0.96552
579 0.96552
580 0.96552
581 0.96552
582 0.96552
583 0.93103
584 0.93103
585 0.93103
586 0.93103
587 0.93103
588 0.93103
589 0.93103
590 0.93103
591 0.93103
592 0.93103
593 0.93103
594 0.93103
595 0.93103
596 0.93103
597 0.93103
598 0.93103
599 0.93103
600 0.96552
601 0.96552
602 0.96552
603 0.96552
604 0.96552
605 0.96552
606 0.96552
607 0.96552
608 0.96552
609 0.96552
610 0.96552
611 0.96552
612 1.00000
613 1.00000
614 1.00000
615 1.00000
616 0.96552
617 0.96552
618 0.96552
619 0.96552
620 0.96552
621 0.96552
622 0.96552
623 0.96552
624 0.96552
625 0.96552
626 0.96552
627 0.96552
628 0.96552
629 0.96552
630 0.96552
631 0.96552
632 0.96552
633 0.96552
634 0.96552
635 0.96552
636 0.96552
637 0.96552
638 0.96552
639 0.96552
640 0.96552
641 0.96552
642 0.96552
643 0.96552
644 0.96552
645 1.00000
646 1.00000
647 1.00000
648 1.00000
649 1.00000
650 1.00000
651 1.00000
652 1.00000
653 1.00000
654 1.00000
655 1.00000
656 1.00000
657 1.00000
658 1.00000
659 1.00000
660 1.00000
661 0.96552
662 0.96552
663 0.96552
664 0.93103
665 0.93103
666 0.93103
667 0.93103
668 0.93103
669 0.93103
670 0.93103
671 0.93103
672 0.93103
673 0.93103
674 0.93103
675 0.93103
676 0.93103
677 0.93103
678 0.93103
679 0.93103
680 0.93103
681 0.93103
682 0.93103
683 0.93103
684 0.93103
685 0.93103
686 0.93103
687 0.93103
688 0.93103
689 0.93103
690 0.96552
691 0.96552
692 0.96552
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 1.00000
698 1.00000
699 1.00000
700 1.00000
701 1.00000
702 1.00000
703 1.00000
704 1.00000
705 1.00000
706 1.00000
707 1.00000
708 1.00000
709 1.00000
710 1.00000
711 1.00000
712 1.00000
713 1.00000
714 1.00000
715 1.00000
716 1.00000
717 1.00000
718 1.00000
719 1.00000
720 1.00000
721 1.00000
722 1.00000
723 1.00000
724 1.00000
725 1.00000
726 1.00000
727 1.00000
728 1.00000
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 0.96552
736 0.96552
737 0.96552
738 0.96552
739 0.96552
740 0.96552
741 0.96552
742 0.96552
743 0.96552
744 0.96552
745 0.96552
746 0.96552
747 0.96552
748 0.96552
749 0.96552
750 0.96552
751 0.96552
752 0.93103
753 0.93103
754 0.93103
755 0.93103
756 0.93103
757 0.93103
758 0.93103
759 0.93103
760 0.93103
761 0.93103
762 0.93103
763 0.93103
764 0.96552
765 0.96552
766 0.96552
767 0.96552
768 0.96552
769 0.96552
770 0.96552
771 0.96552
772 0.96552
773 0.96552
774 0.96552
775 0.96552
776 0.96552
777 0.96552
778 0.96552
779 0.96552
780 0.96552
781 1.00000
782 1.00000
783 1.00000
784 1.00000
785 1.00000
786 1.00000
787 1.00000
788 1.00000
789 1.00000
790 1.00000
791 1.00000
792 1.00000
793 1.00000
794 1.00000
795 1.00000
796 1.00000
797 1.00000
798 1.00000
799 1.00000
800 0.96552
801 0.96552
802 0.96552
803 0.96552
804 0.96552
805 0.96552
806 0.96552
807 0.96552
808 0.96552
809 0.96552
810 0.96552
811 0.96552
812 0.96552
813 0.96552
814 0.96552
815 0.96552
816 0.96552
817 0.96552
818 0.96552
819 0.96552
820 0.96552
821 0.96552
822 0.96552
823 0.96552
824 0.96552
825 0.96552
826 0.96552
827 0.96552
828 0.96552
829 1.00000
830 1.00000
831 1.00000
832 1.00000
833 1.00000
834 1.00000
835 1.00000
836 1.00000
837 1.00000
838 1.00000
839 1.00000
840 1.00000
841 1.00000
842 1.00000
843 1.00000
844 1.00000
845 1.00000
846 1.00000
847 1.00000
848 1.00000
849 1.00000
850 1.00000
851 1.00000
852 1.00000
853 1.00000
854 1.00000
855 1.00000
856 1.00000
857 1.00000
858 1.00000
859 1.00000
860 1.00000
861 1.00000
862 1.00000
863 0.96552
864 0.96552
865 0.96552
866 0.96552
867 0.96552
868 0.96552
869 0.96552
870 0.96552
871 0.96552
872 0.93103
873 0.93103
874 0.93103
875 0.93103
876 0.93103
877 0.93103
878 0.93103
879 0.93103
880 0.93103
881 0.93103
882 0.93103
883 0.93103
884 0.93103
885 0.93103
886 0.93103
887 0.93103
888 0.93103
889 0.93103
890 0.93103
891 0.93103
892 0.96552
893 0.96552
894 0.96552
895 0.96552
896 0.96552
897 0.96552
898 0.96552
899 0.93103
900 0.93103
901 0.96552
902 0.96552
903 0.96552
904 0.96552
905 0.96552
906 0.96552
907 0.96552
908 0.96552
909 0.96552
910 0.96552
911 0.96552
912 0.96552
913 0.96552
914 0.96552
915 0.96552
916 0.93103
917 0.93103
918 0.93103
919 0.93103
920 0.93103
921 0.93103
922 0.93103
923 0.93103
924 0.93103
925 0.93103
926 0.93103
927 0.93103
928 0.96552
929 0.96552
930 0.96552
931 0.96552
932 0.96552
933 0.96552
934 0.96552
935 0.96552
936 0.96552
937 0.96552
938 0.96552
939 0.96552
940 0.96552
941 0.96552
942 0.96552
943 0.96552
944 0.96552
945 1.00000
946 1.00000
947 1.00000
948 1.00000
949 1.00000
950 1.00000
951 1.00000
952 1.00000
953 1.00000
954 1.00000
955 0.96552
956 0.96552
957 0.96552
958 0.96552
959 0.96552
960 0.96552
961 0.96552
962 0.96552
963 0.96552
964 0.96552
965 0.96552
966 0.96552
967 0.96552
968 0.96552
969 0.96552
970 0.96552
971 0.93103
972 0.93103
973 0.93103
974 0.93103
975 0.93103
976 0.93103
977 0.93103
978 0.93103
979 0.93103
980 0.93103


==> 025_mug_reaching_scratch.txt <==
x_val y_val
29 0.06897
30 0.06897
31 0.06897
32 0.10345
33 0.10345
34 0.10345
35 0.10345
36 0.10345
37 0.10345
38 0.10345
39 0.10345
40 0.10345
41 0.10345
42 0.10345
43 0.10345
44 0.10345
45 0.13793
46 0.13793
47 0.17241
48 0.17241
49 0.17241
50 0.20690
51 0.24138
52 0.24138
53 0.24138
54 0.24138
55 0.24138
56 0.27586
57 0.31034
58 0.31034
59 0.31034
60 0.31034
61 0.27586
62 0.27586
63 0.31034
64 0.31034
65 0.34483
66 0.34483
67 0.34483
68 0.34483
69 0.34483
70 0.34483
71 0.34483
72 0.37931
73 0.37931
74 0.37931
75 0.37931
76 0.34483
77 0.34483
78 0.31034
79 0.27586
80 0.27586
81 0.31034
82 0.31034
83 0.31034
84 0.34483
85 0.31034
86 0.31034
87 0.27586
88 0.27586
89 0.27586
90 0.31034
91 0.31034
92 0.31034
93 0.34483
94 0.31034
95 0.34483
96 0.34483
97 0.34483
98 0.34483
99 0.37931
100 0.41379
101 0.41379
102 0.44828
103 0.41379
104 0.44828
105 0.44828
106 0.44828
107 0.48276
108 0.51724
109 0.48276
110 0.44828
111 0.44828
112 0.44828
113 0.44828
114 0.44828
115 0.41379
116 0.41379
117 0.44828
118 0.44828
119 0.44828
120 0.48276
121 0.44828
122 0.44828
123 0.44828
124 0.41379
125 0.41379
126 0.44828
127 0.44828
128 0.44828
129 0.44828
130 0.41379
131 0.41379
132 0.41379
133 0.37931
134 0.37931
135 0.41379
136 0.37931
137 0.37931
138 0.41379
139 0.41379
140 0.44828
141 0.44828
142 0.41379
143 0.41379
144 0.44828
145 0.48276
146 0.48276
147 0.51724
148 0.48276
149 0.44828
150 0.44828
151 0.41379
152 0.41379
153 0.44828
154 0.44828
155 0.44828
156 0.48276
157 0.44828
158 0.41379
159 0.41379
160 0.37931
161 0.37931
162 0.41379
163 0.44828
164 0.41379
165 0.44828
166 0.41379
167 0.41379
168 0.41379
169 0.37931
170 0.37931
171 0.41379
172 0.41379
173 0.41379
174 0.41379
175 0.37931
176 0.37931
177 0.37931
178 0.41379
179 0.44828
180 0.48276
181 0.48276
182 0.48276
183 0.51724
184 0.48276
185 0.44828
186 0.48276
187 0.48276
188 0.48276
189 0.51724
190 0.55172
191 0.55172
192 0.51724
193 0.51724
194 0.48276
195 0.51724
196 0.48276
197 0.51724
198 0.55172
199 0.55172
200 0.55172
201 0.55172
202 0.51724
203 0.51724
204 0.51724
205 0.48276
206 0.51724
207 0.51724
208 0.48276
209 0.48276
210 0.51724
211 0.48276
212 0.44828
213 0.44828
214 0.48276
215 0.44828
216 0.48276
217 0.48276
218 0.48276
219 0.44828
220 0.41379
221 0.41379
222 0.41379
223 0.44828
224 0.44828
225 0.48276
226 0.48276
227 0.48276
228 0.51724
229 0.48276
230 0.48276
231 0.51724
232 0.48276
233 0.48276
234 0.51724
235 0.48276
236 0.48276
237 0.48276
238 0.44828
239 0.41379
240 0.44828
241 0.48276
242 0.51724
243 0.51724
244 0.55172
245 0.55172
246 0.58621
247 0.55172
248 0.55172
249 0.58621
250 0.62069
251 0.65517
252 0.65517
253 0.65517
254 0.65517
255 0.65517
256 0.62069
257 0.58621
258 0.62069
259 0.65517
260 0.62069
261 0.65517
262 0.68966
263 0.68966
264 0.68966
265 0.65517
266 0.65517
267 0.68966
268 0.72414
269 0.72414
270 0.72414
271 0.68966
272 0.68966
273 0.65517
274 0.62069
275 0.58621
276 0.62069
277 0.65517
278 0.65517
279 0.65517
280 0.65517
281 0.65517
282 0.62069
283 0.58621
284 0.55172
285 0.58621
286 0.62069
287 0.62069
288 0.62069
289 0.65517
290 0.65517
291 0.65517
292 0.65517
293 0.65517
294 0.68966
295 0.72414
296 0.72414
297 0.72414
298 0.72414
299 0.72414
300 0.72414
301 0.68966
302 0.68966
303 0.72414
304 0.75862
305 0.75862
306 0.75862
307 0.75862
308 0.75862
309 0.75862
310 0.72414
311 0.72414
312 0.75862
313 0.79310
314 0.79310
315 0.79310
316 0.79310
317 0.79310
318 0.79310
319 0.75862
320 0.72414
321 0.72414
322 0.75862
323 0.72414
324 0.72414
325 0.72414
326 0.72414
327 0.72414
328 0.68966
329 0.68966
330 0.72414
331 0.75862
332 0.75862
333 0.75862
334 0.75862
335 0.75862
336 0.72414
337 0.72414
338 0.72414
339 0.75862
340 0.79310
341 0.79310
342 0.79310
343 0.79310
344 0.75862
345 0.75862
346 0.72414
347 0.68966
348 0.72414
349 0.75862
350 0.75862
351 0.75862
352 0.79310
353 0.79310
354 0.79310
355 0.75862
356 0.75862
357 0.79310
358 0.82759
359 0.82759
360 0.82759
361 0.82759
362 0.82759
363 0.79310
364 0.75862
365 0.75862
366 0.75862
367 0.75862
368 0.75862
369 0.75862
370 0.75862
371 0.75862
372 0.75862
373 0.75862
374 0.72414
375 0.75862
376 0.79310
377 0.79310
378 0.79310
379 0.79310
380 0.79310
381 0.79310
382 0.75862
383 0.72414
384 0.75862
385 0.75862
386 0.75862
387 0.75862
388 0.75862
389 0.75862
390 0.72414
391 0.68966
392 0.72414
393 0.75862
394 0.79310
395 0.79310
396 0.79310
397 0.79310
398 0.79310
399 0.79310
400 0.75862
401 0.72414
402 0.75862
403 0.79310
404 0.79310
405 0.79310
406 0.79310
407 0.79310
408 0.75862
409 0.72414
410 0.68966
411 0.72414
412 0.75862
413 0.75862
414 0.75862
415 0.75862
416 0.75862
417 0.75862
418 0.72414
419 0.72414
420 0.75862
421 0.75862
422 0.75862
423 0.75862
424 0.75862
425 0.75862
426 0.75862
427 0.75862
428 0.75862
429 0.79310
430 0.82759
431 0.82759
432 0.82759
433 0.82759
434 0.82759
435 0.82759
436 0.79310
437 0.82759
438 0.86207
439 0.89655
440 0.89655
441 0.89655
442 0.89655
443 0.89655
444 0.89655
445 0.86207
446 0.82759
447 0.86207
448 0.89655
449 0.86207
450 0.86207
451 0.86207
452 0.86207
453 0.86207
454 0.86207
455 0.82759
456 0.82759
457 0.82759
458 0.79310
459 0.79310
460 0.79310
461 0.79310
462 0.79310
463 0.75862
464 0.75862
465 0.79310
466 0.79310
467 0.79310
468 0.79310
469 0.79310
470 0.79310
471 0.79310
472 0.79310
473 0.79310
474 0.82759
475 0.86207
476 0.86207
477 0.86207
478 0.89655
479 0.89655
480 0.89655
481 0.89655
482 0.86207
483 0.86207
484 0.89655
485 0.89655
486 0.89655
487 0.93103
488 0.93103
489 0.93103
490 0.93103
491 0.93103
492 0.96552
493 0.96552
494 0.96552
495 0.96552
496 0.96552
497 0.93103
498 0.93103
499 0.93103
500 0.93103
501 0.93103
502 0.93103
503 0.93103
504 0.93103
505 0.93103
506 0.93103
507 0.93103
508 0.93103
509 0.89655
510 0.89655
511 0.93103
512 0.93103
513 0.93103
514 0.93103
515 0.93103
516 0.93103
517 0.89655
518 0.86207
519 0.86207
520 0.86207
521 0.86207
522 0.86207
523 0.86207
524 0.86207
525 0.86207
526 0.89655
527 0.89655
528 0.89655
529 0.89655
530 0.89655
531 0.89655
532 0.89655
533 0.89655
534 0.89655
535 0.89655
536 0.89655
537 0.89655
538 0.93103
539 0.93103
540 0.93103
541 0.93103
542 0.93103
543 0.93103
544 0.93103
545 0.89655
546 0.93103
547 0.96552
548 0.96552
549 0.96552
550 0.96552
551 0.96552
552 0.96552
553 0.96552
554 0.96552
555 0.96552
556 0.96552
557 0.96552
558 0.96552
559 0.96552
560 0.96552
561 0.96552
562 0.96552
563 0.96552
564 0.96552
565 0.96552
566 0.96552
567 0.96552
568 0.96552
569 0.96552
570 0.96552
571 0.96552
572 0.96552
573 0.96552
574 1.00000
575 1.00000
576 1.00000
577 1.00000
578 1.00000
579 1.00000
580 1.00000
581 0.96552
582 0.96552
583 0.96552
584 0.96552
585 0.96552
586 0.96552
587 0.96552
588 0.96552
589 0.96552
590 0.93103
591 0.93103
592 0.93103
593 0.93103
594 0.93103
595 0.93103
596 0.93103
597 0.93103
598 0.93103
599 0.89655
600 0.89655
601 0.89655
602 0.89655
603 0.89655
604 0.89655
605 0.89655
606 0.89655
607 0.89655
608 0.86207
609 0.86207
610 0.89655
611 0.89655
612 0.89655
613 0.89655
614 0.89655
615 0.89655
616 0.89655
617 0.86207
618 0.86207
619 0.89655
620 0.86207
621 0.86207
622 0.86207
623 0.86207
624 0.86207
625 0.86207
626 0.82759
627 0.82759
628 0.86207
629 0.86207
630 0.86207
631 0.86207
632 0.86207
633 0.86207
634 0.86207
635 0.86207
636 0.86207
637 0.89655
638 0.89655
639 0.89655
640 0.89655
641 0.89655
642 0.89655
643 0.89655
644 0.89655
645 0.89655
646 0.93103
647 0.93103
648 0.93103
649 0.96552
650 0.96552
651 0.96552
652 0.96552
653 0.93103
654 0.93103
655 0.96552
656 0.96552
657 0.96552
658 0.96552
659 0.96552
660 0.96552
661 0.96552
662 0.96552
663 0.96552
664 0.96552
665 0.96552
666 0.96552
667 0.96552
668 0.96552
669 0.96552
670 0.96552
671 0.96552
672 0.96552
673 0.96552
674 0.96552
675 0.96552
676 0.96552
677 0.96552
678 0.96552
679 0.96552
680 0.96552
681 0.96552
682 1.00000
683 1.00000
684 1.00000
685 1.00000
686 1.00000
687 1.00000
688 1.00000
689 1.00000
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 1.00000
698 1.00000
699 1.00000
700 1.00000
701 1.00000
702 1.00000
703 1.00000
704 1.00000
705 1.00000
706 1.00000
707 1.00000
708 1.00000
709 1.00000
710 1.00000
711 1.00000
712 1.00000
713 1.00000
714 1.00000
715 1.00000
716 1.00000
717 1.00000
718 1.00000
719 1.00000
720 1.00000
721 1.00000
722 1.00000
723 1.00000
724 1.00000
725 1.00000
726 1.00000
727 1.00000
728 1.00000
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 1.00000
743 1.00000
744 1.00000
745 1.00000
746 1.00000
747 1.00000
748 1.00000
749 1.00000
750 1.00000
751 1.00000
752 1.00000
753 1.00000
754 1.00000
755 1.00000
756 1.00000
757 1.00000
758 1.00000
759 1.00000
760 1.00000
761 1.00000
762 1.00000
763 1.00000
764 1.00000
765 1.00000
766 1.00000
767 1.00000
768 1.00000
769 1.00000
770 0.96552
771 0.96552
772 0.93103
773 0.93103
774 0.93103
775 0.93103
776 0.93103


==> 055_baseball_reaching_scratch.txt <==
x_val y_val
29 0.03448
30 0.03448
31 0.03448
32 0.03448
33 0.03448
34 0.03448
35 0.03448
36 0.03448
37 0.03448
38 0.06897
39 0.10345
40 0.13793
41 0.17241
42 0.20690
43 0.24138
44 0.24138
45 0.27586
46 0.31034
47 0.31034
48 0.34483
49 0.34483
50 0.34483
51 0.34483
52 0.37931
53 0.37931
54 0.37931
55 0.41379
56 0.44828
57 0.41379
58 0.41379
59 0.41379
60 0.44828
61 0.48276
62 0.48276
63 0.51724
64 0.55172
65 0.55172
66 0.58621
67 0.58621
68 0.55172
69 0.55172
70 0.51724
71 0.48276
72 0.48276
73 0.51724
74 0.48276
75 0.48276
76 0.51724
77 0.51724
78 0.51724
79 0.51724
80 0.51724
81 0.51724
82 0.51724
83 0.51724
84 0.51724
85 0.48276
86 0.48276
87 0.51724
88 0.55172
89 0.55172
90 0.55172
91 0.58621
92 0.55172
93 0.55172
94 0.58621
95 0.58621
96 0.58621
97 0.62069
98 0.62069
99 0.65517
100 0.68966
101 0.68966
102 0.68966
103 0.72414
104 0.68966
105 0.68966
106 0.68966
107 0.68966
108 0.68966
109 0.72414
110 0.72414
111 0.72414
112 0.72414
113 0.72414
114 0.75862
115 0.79310
116 0.75862
117 0.75862
118 0.75862
119 0.75862
120 0.75862
121 0.75862
122 0.75862
123 0.72414
124 0.68966
125 0.65517
126 0.65517
127 0.65517
128 0.65517
129 0.65517
130 0.62069
131 0.58621
132 0.55172
133 0.55172
134 0.55172
135 0.51724
136 0.51724
137 0.55172
138 0.55172
139 0.51724
140 0.55172
141 0.55172
142 0.51724
143 0.51724
144 0.51724
145 0.55172
146 0.55172
147 0.55172
148 0.55172
149 0.55172
150 0.58621
151 0.55172
152 0.55172
153 0.58621
154 0.62069
155 0.62069
156 0.58621
157 0.55172
158 0.55172
159 0.58621
160 0.58621
161 0.58621
162 0.62069
163 0.62069
164 0.62069
165 0.62069
166 0.58621
167 0.58621
168 0.62069
169 0.58621
170 0.62069
171 0.65517
172 0.65517
173 0.65517
174 0.62069
175 0.58621
176 0.58621
177 0.58621
178 0.55172
179 0.55172
180 0.58621
181 0.58621
182 0.58621
183 0.58621
184 0.55172
185 0.55172
186 0.58621
187 0.55172
188 0.51724
189 0.55172
190 0.55172
191 0.55172
192 0.55172
193 0.55172
194 0.58621
195 0.62069
196 0.58621
197 0.55172
198 0.55172
199 0.55172
200 0.51724
201 0.48276
202 0.44828
203 0.48276
204 0.48276
205 0.44828
206 0.44828
207 0.48276
208 0.44828
209 0.44828
210 0.48276
211 0.44828
212 0.44828
213 0.44828
214 0.48276
215 0.44828
216 0.48276
217 0.48276
218 0.48276
219 0.51724
220 0.51724
221 0.51724
222 0.51724
223 0.48276
224 0.44828
225 0.48276
226 0.48276
227 0.51724
228 0.51724
229 0.51724
230 0.55172
231 0.58621
232 0.55172
233 0.58621
234 0.62069
235 0.58621
236 0.58621
237 0.62069
238 0.58621
239 0.58621
240 0.58621
241 0.58621
242 0.62069
243 0.62069
244 0.65517
245 0.65517
246 0.68966
247 0.65517
248 0.65517
249 0.65517
250 0.65517
251 0.68966
252 0.72414
253 0.72414
254 0.68966
255 0.72414
256 0.68966
257 0.68966
258 0.72414
259 0.72414
260 0.68966
261 0.72414
262 0.68966
263 0.68966
264 0.72414
265 0.68966
266 0.65517
267 0.65517
268 0.62069
269 0.62069
270 0.62069
271 0.62069
272 0.62069
273 0.62069
274 0.62069
275 0.62069
276 0.65517
277 0.65517
278 0.62069
279 0.62069
280 0.62069
281 0.62069
282 0.65517
283 0.65517
284 0.65517
285 0.68966
286 0.65517
287 0.65517
288 0.65517
289 0.65517
290 0.65517
291 0.68966
292 0.65517
293 0.65517
294 0.68966
295 0.68966
296 0.72414
297 0.75862
298 0.75862
299 0.75862
300 0.75862
301 0.72414
302 0.72414
303 0.72414
304 0.68966
305 0.65517
306 0.65517
307 0.68966
308 0.68966
309 0.68966
310 0.65517
311 0.65517
312 0.68966
313 0.68966
314 0.65517
315 0.68966
316 0.65517
317 0.65517
318 0.68966
319 0.65517
320 0.65517
321 0.68966
322 0.68966
323 0.65517
324 0.68966
325 0.68966
326 0.68966
327 0.72414
328 0.68966
329 0.68966
330 0.72414
331 0.72414
332 0.68966
333 0.72414
334 0.75862
335 0.75862
336 0.75862
337 0.75862
338 0.75862
339 0.79310
340 0.75862
341 0.72414
342 0.72414
343 0.75862
344 0.75862
345 0.79310
346 0.79310
347 0.79310
348 0.82759
349 0.79310
350 0.79310
351 0.79310
352 0.79310
353 0.75862
354 0.72414
355 0.68966
356 0.68966
357 0.72414
358 0.68966
359 0.68966
360 0.68966
361 0.72414
362 0.72414
363 0.72414
364 0.68966
365 0.68966
366 0.68966
367 0.65517
368 0.65517
369 0.68966
370 0.72414
371 0.72414
372 0.68966
373 0.68966
374 0.68966
375 0.68966
376 0.65517
377 0.65517
378 0.68966
379 0.68966
380 0.68966
381 0.68966
382 0.68966
383 0.72414
384 0.75862
385 0.72414
386 0.72414
387 0.75862
388 0.75862
389 0.75862
390 0.75862
391 0.75862
392 0.75862
393 0.79310
394 0.79310
395 0.79310
396 0.82759
397 0.82759
398 0.82759
399 0.82759
400 0.79310
401 0.82759
402 0.82759
403 0.82759
404 0.82759
405 0.86207
406 0.86207
407 0.86207
408 0.86207
409 0.86207
410 0.89655
411 0.93103
412 0.93103
413 0.93103
414 0.96552
415 0.96552
416 0.96552
417 0.96552
418 0.96552
419 0.96552
420 0.96552
421 0.96552
422 0.96552
423 0.96552
424 0.96552
425 0.96552
426 0.96552
427 0.96552
428 0.96552
429 1.00000
430 1.00000
431 1.00000
432 1.00000
433 1.00000
434 1.00000
435 1.00000
436 1.00000
437 1.00000
438 1.00000
439 1.00000
440 1.00000
441 1.00000
442 1.00000
443 1.00000
444 1.00000
445 1.00000
446 1.00000
447 0.96552
448 0.96552
449 0.96552
450 0.96552
451 0.96552
452 0.96552
453 0.96552
454 0.96552
455 0.96552
456 0.96552
457 0.96552
458 0.96552
459 0.96552
460 0.96552
461 0.96552
462 0.96552
463 0.96552
464 0.96552
465 0.96552
466 0.96552
467 0.96552
468 0.96552
469 0.96552
470 0.96552
471 0.96552
472 0.96552
473 0.96552
474 0.96552
475 0.96552
476 1.00000
477 1.00000
478 1.00000
479 1.00000
480 1.00000
481 1.00000
482 1.00000
483 1.00000
484 1.00000
485 1.00000
486 1.00000
487 1.00000
488 1.00000
489 1.00000
490 1.00000
491 1.00000
492 1.00000
493 1.00000
494 1.00000
495 1.00000
496 1.00000
497 1.00000
498 1.00000
499 1.00000
500 1.00000
501 1.00000
502 1.00000
503 1.00000
504 1.00000
505 1.00000
506 1.00000
507 1.00000
508 1.00000
509 1.00000
510 1.00000
511 1.00000
512 1.00000
513 1.00000
514 1.00000
515 1.00000
516 1.00000
517 1.00000
518 1.00000
519 1.00000
520 1.00000
521 1.00000
522 1.00000
523 1.00000
524 1.00000
525 1.00000
526 1.00000
527 1.00000
528 1.00000
529 1.00000
530 1.00000
531 1.00000
532 1.00000
533 1.00000
534 1.00000
535 1.00000
536 1.00000
537 1.00000
538 1.00000
539 1.00000
540 1.00000
541 1.00000
542 1.00000
543 1.00000
544 1.00000
545 1.00000
546 1.00000
547 1.00000
548 1.00000
549 1.00000
550 1.00000
551 1.00000
552 1.00000
553 1.00000
554 1.00000
555 1.00000
556 1.00000
557 1.00000
558 1.00000
559 1.00000
560 1.00000
561 1.00000
562 1.00000
563 1.00000
564 1.00000
565 1.00000
566 1.00000
567 1.00000
568 1.00000
569 1.00000
570 1.00000
571 1.00000
572 1.00000
573 1.00000
574 1.00000
575 1.00000
576 1.00000
577 1.00000
578 1.00000
579 1.00000
580 1.00000
581 1.00000
582 1.00000
583 1.00000
584 1.00000
585 1.00000
586 1.00000
587 1.00000
588 1.00000
589 1.00000
590 1.00000
591 1.00000
592 1.00000
593 1.00000
594 1.00000
595 1.00000
596 1.00000
597 1.00000
598 1.00000
599 1.00000
600 1.00000
601 1.00000
602 1.00000
603 1.00000
604 1.00000
605 1.00000
606 1.00000
607 1.00000
608 1.00000
609 1.00000
610 1.00000
611 1.00000
612 1.00000
613 1.00000
614 1.00000
615 1.00000
616 1.00000
617 1.00000
618 1.00000
619 1.00000
620 1.00000
621 1.00000
622 1.00000
623 1.00000
624 1.00000
625 1.00000
626 1.00000
627 1.00000
628 1.00000
629 1.00000
630 1.00000
631 1.00000
632 1.00000
633 1.00000
634 1.00000
635 1.00000
636 1.00000
637 1.00000
638 1.00000
639 1.00000
640 1.00000
641 1.00000
642 1.00000
643 1.00000
644 1.00000
645 1.00000
646 1.00000
647 1.00000
648 1.00000
649 1.00000
650 1.00000
651 1.00000
652 1.00000
653 1.00000
654 1.00000
655 1.00000
656 1.00000
657 1.00000
658 1.00000
659 1.00000
660 0.96552
661 0.96552
662 0.96552
663 0.96552
664 0.96552
665 0.96552
666 0.96552
667 0.96552
668 0.96552
669 0.96552
670 0.96552
671 0.96552
672 0.96552
673 0.96552
674 0.96552
675 0.96552
676 0.96552
677 0.96552
678 0.96552
679 0.96552
680 0.96552
681 0.96552
682 0.96552
683 0.96552
684 0.96552
685 0.96552
686 0.96552
687 0.96552
688 0.96552
689 1.00000
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 0.96552
695 0.96552
696 0.93103
697 0.93103
698 0.93103
699 0.93103
700 0.93103
701 0.93103
702 0.93103
703 0.93103
704 0.93103
705 0.93103
706 0.93103
707 0.93103
708 0.93103
709 0.93103
710 0.93103
711 0.93103
712 0.93103
713 0.93103
714 0.93103
715 0.93103
716 0.93103
717 0.93103
718 0.93103
719 0.93103
720 0.93103
721 0.93103
722 0.93103
723 0.96552
724 0.96552
725 1.00000
726 1.00000
727 1.00000
728 1.00000
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 1.00000
743 1.00000
744 1.00000
745 1.00000
746 1.00000
747 1.00000
748 1.00000
749 1.00000
750 1.00000
751 1.00000
752 1.00000
753 1.00000
754 1.00000
755 1.00000
756 1.00000
757 1.00000
758 1.00000
759 1.00000
760 1.00000
761 1.00000
762 1.00000
763 1.00000
764 1.00000
765 1.00000
766 1.00000
767 1.00000
768 1.00000
769 1.00000
770 1.00000
771 1.00000
772 1.00000
773 1.00000
774 1.00000
775 1.00000
776 1.00000
777 1.00000
778 1.00000
779 1.00000
780 1.00000
781 1.00000
782 1.00000
783 1.00000
784 1.00000
785 1.00000
786 1.00000
787 1.00000
788 1.00000
789 1.00000
790 1.00000
791 1.00000
792 1.00000
793 1.00000
794 1.00000
795 1.00000
796 1.00000
797 1.00000
798 1.00000
799 1.00000
800 1.00000
801 1.00000
802 1.00000
803 1.00000
804 1.00000
805 1.00000
806 1.00000
807 1.00000
808 1.00000
809 1.00000
810 1.00000
811 1.00000
812 1.00000
813 1.00000
814 1.00000
815 1.00000
816 1.00000
817 1.00000
818 1.00000
819 1.00000
820 1.00000
821 1.00000
822 1.00000
823 1.00000
824 1.00000
825 1.00000
826 1.00000
827 1.00000
828 1.00000
829 1.00000
830 1.00000
831 1.00000
832 1.00000
833 1.00000
834 1.00000
835 1.00000
836 1.00000
837 1.00000
838 1.00000
839 1.00000
840 1.00000
841 1.00000
842 1.00000
843 1.00000
844 1.00000
845 1.00000
846 1.00000
847 1.00000
848 1.00000
849 1.00000
850 1.00000
851 1.00000
852 1.00000
853 1.00000
854 1.00000
855 1.00000
856 1.00000
857 1.00000
858 1.00000
859 1.00000
860 1.00000
861 1.00000
862 1.00000
863 1.00000
864 1.00000
865 1.00000
866 1.00000
867 1.00000
868 1.00000
869 1.00000
870 1.00000
871 1.00000
872 1.00000
873 1.00000
874 1.00000
875 1.00000
876 1.00000
877 1.00000
878 1.00000
879 1.00000
880 1.00000
881 1.00000
882 1.00000
883 1.00000
884 1.00000
885 1.00000
886 1.00000
887 1.00000
888 1.00000
889 1.00000
890 1.00000
891 1.00000
892 1.00000
893 1.00000
894 1.00000
895 1.00000
896 1.00000
897 1.00000
898 1.00000
899 1.00000
900 1.00000
901 1.00000
902 1.00000
903 1.00000
904 1.00000
905 1.00000
906 1.00000
907 1.00000
908 1.00000
909 1.00000
910 1.00000
911 1.00000
912 1.00000
913 1.00000
914 1.00000
915 1.00000
916 1.00000
917 1.00000
918 1.00000
919 1.00000
920 1.00000
921 1.00000
922 1.00000
923 1.00000
924 1.00000
925 1.00000
926 1.00000
927 1.00000
928 1.00000
929 1.00000
930 1.00000
931 1.00000
932 1.00000
933 1.00000
934 1.00000
935 1.00000
936 1.00000
937 1.00000
938 1.00000
939 1.00000
940 1.00000
941 1.00000
942 1.00000
943 1.00000
944 1.00000
945 1.00000
946 1.00000
947 1.00000
948 1.00000
949 1.00000
950 1.00000
951 1.00000
952 1.00000
953 1.00000
954 1.00000
955 1.00000
956 1.00000
957 1.00000
958 1.00000
959 1.00000
960 1.00000
961 1.00000
962 1.00000
963 1.00000
964 1.00000
965 1.00000
966 1.00000
967 1.00000
968 1.00000
969 1.00000
970 1.00000
971 1.00000
972 1.00000
973 1.00000
974 1.00000
975 1.00000
976 1.00000
977 1.00000
978 1.00000
979 1.00000
980 1.00000


==> 065-h_cups_reaching_scratch.txt <==
x_val y_val
29 0.06897
30 0.06897
31 0.06897
32 0.06897
33 0.06897
34 0.06897
35 0.06897
36 0.06897
37 0.06897
38 0.06897
39 0.06897
40 0.06897
41 0.06897
42 0.06897
43 0.06897
44 0.06897
45 0.10345
46 0.10345
47 0.10345
48 0.10345
49 0.10345
50 0.10345
51 0.10345
52 0.10345
53 0.10345
54 0.10345
55 0.10345
56 0.06897
57 0.06897
58 0.03448
59 0.03448
60 0.03448
61 0.03448
62 0.03448
63 0.03448
64 0.03448
65 0.03448
66 0.03448
67 0.03448
68 0.03448
69 0.03448
70 0.03448
71 0.03448
72 0.03448
73 0.03448
74 0.00000
75 0.00000
76 0.00000
77 0.00000
78 0.00000
79 0.00000
80 0.00000
81 0.00000
82 0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.03448
88 0.03448
89 0.06897
90 0.06897
91 0.10345
92 0.10345
93 0.10345
94 0.10345
95 0.10345
96 0.10345
97 0.10345
98 0.13793
99 0.17241
100 0.17241
101 0.20690
102 0.24138
103 0.27586
104 0.27586
105 0.27586
106 0.27586
107 0.27586
108 0.31034
109 0.31034
110 0.34483
111 0.37931
112 0.37931
113 0.41379
114 0.41379
115 0.41379
116 0.41379
117 0.44828
118 0.41379
119 0.44828
120 0.44828
121 0.48276
122 0.51724
123 0.55172
124 0.55172
125 0.55172
126 0.58621
127 0.58621
128 0.58621
129 0.62069
130 0.62069
131 0.62069
132 0.58621
133 0.58621
134 0.58621
135 0.62069
136 0.65517
137 0.65517
138 0.68966
139 0.68966
140 0.68966
141 0.72414
142 0.68966
143 0.68966
144 0.72414
145 0.72414
146 0.72414
147 0.75862
148 0.75862
149 0.75862
150 0.72414
151 0.68966
152 0.68966
153 0.72414
154 0.75862
155 0.75862
156 0.75862
157 0.75862
158 0.72414
159 0.68966
160 0.68966
161 0.68966
162 0.72414
163 0.75862
164 0.75862
165 0.75862
166 0.72414
167 0.72414
168 0.68966
169 0.65517
170 0.65517
171 0.68966
172 0.72414
173 0.72414
174 0.72414
175 0.72414
176 0.68966
177 0.65517
178 0.62069
179 0.65517
180 0.68966
181 0.68966
182 0.68966
183 0.68966
184 0.68966
185 0.68966
186 0.68966
187 0.72414
188 0.75862
189 0.75862
190 0.79310
191 0.79310
192 0.79310
193 0.79310
194 0.75862
195 0.79310
196 0.75862
197 0.79310
198 0.82759
199 0.82759
200 0.82759
201 0.82759
202 0.82759
203 0.82759
204 0.82759
205 0.82759
206 0.86207
207 0.89655
208 0.86207
209 0.86207
210 0.86207
211 0.86207
212 0.82759
213 0.82759
214 0.79310
215 0.79310
216 0.79310
217 0.79310
218 0.79310
219 0.79310
220 0.79310
221 0.75862
222 0.75862
223 0.79310
224 0.79310
225 0.82759
226 0.82759
227 0.82759
228 0.82759
229 0.82759
230 0.82759
231 0.82759
232 0.79310
233 0.79310
234 0.82759
235 0.82759
236 0.82759
237 0.86207
238 0.86207
239 0.86207
240 0.86207
241 0.89655
242 0.89655
243 0.93103
244 0.93103
245 0.93103
246 0.93103
247 0.93103
248 0.93103
249 0.93103
250 0.93103
251 0.93103
252 0.93103
253 0.89655
254 0.89655
255 0.89655
256 0.89655
257 0.89655
258 0.89655
259 0.89655
260 0.89655
261 0.93103
262 0.93103
263 0.93103
264 0.93103
265 0.93103
266 0.93103
267 0.93103
268 0.89655
269 0.89655
270 0.89655
271 0.89655
272 0.89655
273 0.89655
274 0.89655
275 0.86207
276 0.86207
277 0.82759
278 0.79310
279 0.82759
280 0.82759
281 0.82759
282 0.86207
283 0.86207
284 0.86207
285 0.86207
286 0.82759
287 0.82759
288 0.82759
289 0.82759
290 0.82759
291 0.82759
292 0.82759
293 0.82759
294 0.82759
295 0.82759
296 0.82759
297 0.86207
298 0.86207
299 0.86207
300 0.86207
301 0.86207
302 0.86207
303 0.86207
304 0.89655
305 0.89655
306 0.93103
307 0.96552
308 0.96552
309 0.96552
310 0.96552
311 0.93103
312 0.93103
313 0.93103
314 0.93103
315 0.96552
316 0.96552
317 0.96552
318 0.96552
319 0.96552
320 0.96552
321 0.96552
322 0.96552
323 0.96552
324 0.96552
325 0.96552
326 0.96552
327 0.96552
328 0.96552
329 0.96552
330 0.96552
331 0.96552
332 0.96552
333 0.96552
334 0.96552
335 0.96552
336 0.96552
337 0.96552
338 0.96552
339 0.96552
340 0.96552
341 0.96552
342 0.96552
343 0.96552
344 0.96552
345 0.96552
346 0.96552
347 0.96552
348 0.96552
349 0.96552
350 0.96552
351 0.96552
352 0.96552
353 0.96552
354 0.96552
355 0.96552
356 0.96552
357 0.96552
358 0.96552
359 0.96552
360 0.96552
361 0.96552
362 0.96552
363 0.96552
364 0.96552
365 0.96552
366 0.96552
367 0.96552
368 0.96552
369 1.00000
370 1.00000
371 1.00000
372 1.00000
373 1.00000
374 1.00000
375 1.00000
376 1.00000
377 1.00000
378 1.00000
379 1.00000
380 1.00000
381 1.00000
382 1.00000
383 1.00000
384 1.00000
385 0.96552
386 0.96552
387 0.96552
388 0.96552
389 0.96552
390 0.96552
391 0.96552
392 0.96552
393 0.96552
394 0.93103
395 0.93103
396 0.93103
397 0.93103
398 0.93103
399 0.93103
400 0.93103
401 0.93103
402 0.93103
403 0.93103
404 0.93103
405 0.93103
406 0.93103
407 0.93103
408 0.93103
409 0.93103
410 0.93103
411 0.93103
412 0.93103
413 0.93103
414 0.96552
415 0.96552
416 0.96552
417 0.96552
418 0.96552
419 0.96552
420 0.96552
421 0.96552
422 0.96552
423 1.00000
424 1.00000
425 1.00000
426 1.00000
427 1.00000
428 1.00000
429 1.00000
430 1.00000
431 1.00000
432 1.00000
433 1.00000
434 1.00000
435 1.00000
436 1.00000
437 1.00000
438 1.00000
439 1.00000
440 1.00000
441 1.00000
442 1.00000
443 1.00000
444 1.00000
445 1.00000
446 1.00000
447 1.00000
448 1.00000
449 1.00000
450 1.00000
451 1.00000
452 1.00000
453 1.00000
454 1.00000
455 1.00000
456 1.00000
457 0.96552
458 0.96552
459 0.96552
460 0.96552
461 0.96552
462 0.96552
463 0.96552
464 0.96552
465 0.96552
466 0.96552
467 0.96552
468 0.96552
469 0.96552
470 0.96552
471 0.96552
472 0.96552
473 0.96552
474 0.96552
475 0.96552
476 0.96552
477 0.96552
478 0.96552
479 0.96552
480 0.96552
481 0.96552
482 0.96552
483 0.96552
484 0.96552
485 0.96552
486 1.00000
487 1.00000
488 1.00000
489 1.00000
490 1.00000
491 1.00000
492 1.00000
493 0.96552
494 0.96552
495 0.96552
496 0.96552
497 0.96552
498 0.96552
499 0.93103
500 0.93103
501 0.93103
502 0.93103
503 0.93103
504 0.93103
505 0.93103
506 0.93103
507 0.93103
508 0.93103
509 0.93103
510 0.93103
511 0.93103
512 0.93103
513 0.93103
514 0.93103
515 0.93103
516 0.93103
517 0.93103
518 0.93103
519 0.93103
520 0.89655
521 0.89655
522 0.93103
523 0.93103
524 0.93103
525 0.93103
526 0.93103
527 0.93103
528 0.96552
529 0.96552
530 0.96552
531 0.96552
532 0.96552
533 0.96552
534 0.96552
535 0.96552
536 0.96552
537 0.96552
538 0.96552
539 0.93103
540 0.93103
541 0.93103
542 0.93103
543 0.93103
544 0.93103
545 0.93103
546 0.93103
547 0.93103
548 0.93103
549 0.96552
550 0.96552
551 0.96552
552 0.96552
553 0.96552
554 0.96552
555 0.96552
556 0.93103
557 0.93103
558 0.93103
559 0.93103
560 0.93103
561 0.93103
562 0.93103
563 0.93103
564 0.93103
565 0.93103
566 0.93103
567 0.93103
568 0.96552
569 0.96552
570 0.96552
571 0.96552
572 0.96552
573 0.96552
574 0.96552
575 0.96552
576 0.96552
577 0.96552
578 0.96552
579 0.96552
580 0.93103
581 0.93103
582 0.93103
583 0.89655
584 0.89655
585 0.93103
586 0.93103
587 0.93103
588 0.93103
589 0.93103
590 0.93103
591 0.93103
592 0.93103
593 0.93103
594 0.93103
595 0.93103
596 0.93103
597 0.93103
598 0.93103
599 0.93103
600 0.93103
601 0.93103
602 0.93103
603 0.93103
604 0.93103
605 0.93103
606 0.93103
607 0.89655
608 0.89655
609 0.93103
610 0.93103
611 0.93103
612 0.96552
613 0.96552
614 0.96552
615 0.96552
616 0.96552
617 0.96552
618 0.96552
619 0.96552
620 0.96552
621 0.96552
622 0.96552
623 0.96552
624 0.96552
625 0.96552
626 0.96552
627 0.96552
628 0.96552
629 0.96552
630 0.96552
631 0.96552
632 0.96552
633 0.96552
634 0.96552
635 0.96552
636 1.00000
637 1.00000
638 1.00000
639 1.00000
640 1.00000
641 1.00000
642 1.00000
643 1.00000
644 1.00000
645 1.00000
646 1.00000
647 1.00000
648 1.00000
649 1.00000
650 1.00000
651 1.00000
652 1.00000
653 1.00000
654 1.00000
655 1.00000
656 1.00000
657 1.00000
658 1.00000
659 1.00000
660 1.00000
661 0.96552
662 0.96552
663 0.96552
664 0.96552
665 0.96552
666 0.96552
667 0.96552
668 0.96552
669 0.96552
670 0.96552
671 0.96552
672 0.96552
673 0.96552
674 0.96552
675 0.96552
676 0.96552
677 0.96552
678 0.96552
679 0.96552
680 0.96552
681 0.96552
682 0.96552
683 0.96552
684 0.96552
685 0.96552
686 0.96552
687 0.96552
688 0.96552
689 0.96552
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 1.00000
698 1.00000
699 1.00000
700 0.96552
701 0.96552
702 0.96552
703 0.96552
704 0.96552
705 0.96552
706 0.96552
707 0.96552
708 0.96552
709 0.96552
710 0.96552
711 0.96552
712 0.96552
713 0.96552
714 0.96552
715 0.96552
716 0.96552
717 0.96552
718 0.96552
719 0.96552
720 0.96552
721 0.96552
722 0.96552
723 0.96552
724 0.96552
725 0.96552
726 0.96552
727 0.96552
728 0.96552
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 1.00000
743 1.00000
744 1.00000
745 1.00000
746 1.00000
747 1.00000
748 1.00000
749 1.00000
750 1.00000
751 1.00000
752 1.00000
753 1.00000
754 1.00000
755 1.00000
756 1.00000
757 1.00000
758 1.00000
759 1.00000
760 1.00000
761 1.00000
762 0.96552
763 0.96552
764 0.96552
765 0.96552
766 0.96552
767 0.96552
768 0.96552
769 0.96552
770 0.96552
771 0.96552
772 0.96552
773 0.96552
774 0.96552
775 0.96552
776 0.96552
777 0.96552
778 0.96552
779 0.96552
780 0.96552
781 0.96552
782 0.96552
783 0.96552
784 0.96552
785 0.96552
786 0.96552
787 0.96552
788 0.96552
789 0.96552
790 0.96552
791 1.00000
792 1.00000
793 1.00000
794 1.00000
795 1.00000
796 1.00000
797 1.00000
798 1.00000
799 1.00000
800 1.00000
801 1.00000
802 1.00000
803 0.96552
804 0.96552
805 0.96552
806 0.96552
807 0.96552
808 0.96552
809 0.96552
810 0.96552
811 0.96552
812 0.96552
813 0.96552
814 0.96552
815 0.96552
816 0.96552
817 0.96552
818 0.96552
819 0.96552
820 0.96552
821 0.93103
822 0.93103
823 0.93103
824 0.93103
825 0.93103
826 0.93103
827 0.93103
828 0.93103
829 0.93103
830 0.93103
831 0.93103
832 0.96552
833 0.96552
834 0.96552
835 0.96552
836 0.96552
837 0.96552
838 0.96552
839 0.96552
840 0.96552
841 0.96552
842 0.96552
843 0.96552
844 0.96552
845 0.96552
846 0.96552
847 0.96552
848 0.96552
849 0.96552
850 1.00000
851 1.00000
852 1.00000
853 1.00000
854 1.00000
855 1.00000
856 1.00000
857 1.00000
858 1.00000
859 1.00000
860 1.00000
861 1.00000
862 1.00000
863 1.00000
864 1.00000
865 1.00000
866 1.00000
867 1.00000
868 1.00000
869 1.00000
870 1.00000
871 1.00000
872 0.96552
873 0.96552
874 0.96552
875 0.96552
876 0.96552
877 0.96552
878 0.96552
879 0.96552
880 0.96552
881 0.96552
882 0.96552
883 0.96552
884 0.96552
885 0.96552
886 0.96552


==> 065-j_cups_reaching_scratch.txt <==
x_val y_val
29 0.00000
30 0.03448
31 0.03448
32 0.03448
33 0.03448
34 0.03448
35 0.03448
36 0.06897
37 0.06897
38 0.06897
39 0.06897
40 0.06897
41 0.06897
42 0.10345
43 0.13793
44 0.13793
45 0.13793
46 0.13793
47 0.17241
48 0.20690
49 0.24138
50 0.24138
51 0.27586
52 0.27586
53 0.31034
54 0.34483
55 0.37931
56 0.41379
57 0.44828
58 0.48276
59 0.44828
60 0.48276
61 0.48276
62 0.51724
63 0.55172
64 0.58621
65 0.58621
66 0.58621
67 0.62069
68 0.62069
69 0.65517
70 0.68966
71 0.68966
72 0.68966
73 0.72414
74 0.75862
75 0.79310
76 0.75862
77 0.75862
78 0.75862
79 0.79310
80 0.79310
81 0.82759
82 0.82759
83 0.82759
84 0.82759
85 0.79310
86 0.79310
87 0.79310
88 0.79310
89 0.75862
90 0.79310
91 0.79310
92 0.79310
93 0.79310
94 0.79310
95 0.82759
96 0.82759
97 0.86207
98 0.86207
99 0.86207
100 0.86207
101 0.86207
102 0.86207
103 0.86207
104 0.86207
105 0.86207
106 0.86207
107 0.86207
108 0.86207
109 0.86207
110 0.86207
111 0.86207
112 0.82759
113 0.82759
114 0.86207
115 0.86207
116 0.86207
117 0.89655
118 0.93103
119 0.93103
120 0.93103
121 0.93103
122 0.93103
123 0.89655
124 0.86207
125 0.86207
126 0.86207
127 0.86207
128 0.86207
129 0.86207
130 0.86207
131 0.86207
132 0.82759
133 0.82759
134 0.86207
135 0.86207
136 0.86207
137 0.86207
138 0.86207
139 0.86207
140 0.86207
141 0.89655
142 0.89655
143 0.89655
144 0.89655
145 0.89655
146 0.89655
147 0.89655
148 0.86207
149 0.86207
150 0.86207
151 0.86207
152 0.89655
153 0.93103
154 0.93103
155 0.93103
156 0.93103
157 0.93103
158 0.93103
159 0.93103
160 0.89655
161 0.93103
162 0.93103
163 0.93103
164 0.93103
165 0.93103
166 0.89655
167 0.89655
168 0.89655
169 0.89655
170 0.89655
171 0.89655
172 0.89655
173 0.89655
174 0.89655
175 0.89655
176 0.89655
177 0.93103
178 0.93103
179 0.93103
180 0.93103
181 0.93103
182 0.93103
183 0.93103
184 0.93103
185 0.93103
186 0.93103
187 0.93103
188 0.93103
189 0.96552
190 0.96552
191 0.96552
192 0.96552
193 0.96552
194 0.96552
195 1.00000
196 1.00000
197 1.00000
198 1.00000
199 1.00000
200 1.00000
201 1.00000
202 1.00000
203 1.00000
204 1.00000
205 1.00000
206 1.00000
207 1.00000
208 1.00000
209 1.00000
210 1.00000
211 1.00000
212 1.00000
213 1.00000
214 1.00000
215 1.00000
216 1.00000
217 1.00000
218 1.00000
219 1.00000
220 1.00000
221 1.00000
222 1.00000
223 1.00000
224 1.00000
225 1.00000
226 1.00000
227 1.00000
228 1.00000
229 1.00000
230 1.00000
231 1.00000
232 1.00000
233 1.00000
234 1.00000
235 0.96552
236 0.96552
237 0.96552
238 0.96552
239 0.96552
240 0.96552
241 0.96552
242 0.96552
243 0.96552
244 0.96552
245 0.96552
246 0.96552
247 0.96552
248 0.96552
249 0.96552
250 0.96552
251 0.96552
252 0.96552
253 0.96552
254 0.96552
255 0.96552
256 0.96552
257 0.96552
258 0.96552
259 0.93103
260 0.93103
261 0.93103
262 0.93103
263 0.93103
264 0.96552
265 0.96552
266 0.96552
267 0.96552
268 0.96552
269 0.96552
270 0.96552
271 0.96552
272 0.96552
273 0.96552
274 0.96552
275 0.96552
276 0.96552
277 0.96552
278 0.96552
279 0.96552
280 0.96552
281 0.96552
282 0.96552
283 0.93103
284 0.93103
285 0.93103
286 0.93103
287 0.93103
288 0.96552
289 0.96552
290 0.96552
291 0.96552
292 0.96552
293 0.96552
294 0.96552
295 0.96552
296 0.96552
297 0.96552
298 0.96552
299 0.96552
300 0.96552
301 0.96552
302 0.93103
303 0.93103
304 0.93103
305 0.93103
306 0.93103
307 0.93103
308 0.93103
309 0.93103
310 0.93103
311 0.93103
312 0.96552
313 0.96552
314 0.96552
315 0.96552
316 0.96552
317 0.96552
318 0.93103
319 0.93103
320 0.89655
321 0.89655
322 0.89655
323 0.89655
324 0.89655
325 0.89655
326 0.89655
327 0.89655
328 0.89655
329 0.89655
330 0.89655
331 0.93103
332 0.93103
333 0.93103
334 0.93103
335 0.93103
336 0.93103
337 0.93103
338 0.93103
339 0.93103
340 0.93103
341 0.93103
342 0.93103
343 0.93103
344 0.89655
345 0.89655
346 0.89655
347 0.89655
348 0.89655
349 0.93103
350 0.93103
351 0.93103
352 0.93103
353 0.93103
354 0.93103
355 0.93103
356 0.93103
357 0.93103
358 0.93103
359 0.89655
360 0.89655
361 0.89655
362 0.89655
363 0.89655
364 0.89655
365 0.89655
366 0.89655
367 0.89655
368 0.86207
369 0.86207
370 0.86207
371 0.86207
372 0.86207
373 0.89655
374 0.89655
375 0.89655
376 0.93103
377 0.89655
378 0.89655
379 0.89655
380 0.89655
381 0.89655
382 0.89655
383 0.86207
384 0.86207
385 0.86207
386 0.86207
387 0.86207
388 0.89655
389 0.89655
390 0.89655
391 0.89655
392 0.89655
393 0.89655
394 0.89655
395 0.86207
396 0.86207
397 0.89655
398 0.89655
399 0.89655
400 0.89655
401 0.86207
402 0.86207
403 0.86207
404 0.82759
405 0.82759
406 0.86207
407 0.86207
408 0.86207
409 0.86207
410 0.86207
411 0.86207
412 0.89655
413 0.89655
414 0.89655
415 0.89655
416 0.89655
417 0.89655
418 0.89655
419 0.86207
420 0.86207
421 0.86207
422 0.86207
423 0.86207
424 0.89655
425 0.89655
426 0.89655
427 0.89655
428 0.89655
429 0.89655
430 0.93103
431 0.93103
432 0.93103
433 0.96552
434 0.96552
435 0.96552
436 0.96552
437 0.93103
438 0.93103
439 0.93103
440 0.93103
441 0.93103
442 0.93103
443 0.93103
444 0.93103
445 0.93103
446 0.93103
447 0.93103
448 0.96552
449 0.96552
450 0.96552
451 0.96552
452 0.96552
453 0.96552
454 0.96552
455 0.93103
456 0.93103
457 0.93103
458 0.93103
459 0.93103
460 0.93103
461 0.93103
462 0.89655
463 0.89655
464 0.86207
465 0.86207
466 0.89655
467 0.89655
468 0.89655
469 0.89655
470 0.89655
471 0.86207
472 0.82759
473 0.79310
474 0.79310
475 0.79310
476 0.79310
477 0.79310
478 0.79310
479 0.79310
480 0.75862
481 0.75862
482 0.72414
483 0.72414
484 0.75862
485 0.75862
486 0.75862
487 0.75862
488 0.75862
489 0.75862
490 0.75862
491 0.79310
492 0.79310
493 0.82759
494 0.79310
495 0.79310
496 0.79310
497 0.79310
498 0.79310
499 0.79310
500 0.82759
501 0.82759
502 0.86207
503 0.82759
504 0.82759
505 0.82759
506 0.82759
507 0.82759
508 0.79310
509 0.82759
510 0.79310
511 0.82759
512 0.79310
513 0.79310
514 0.79310
515 0.79310
516 0.79310
517 0.79310
518 0.75862
519 0.72414
520 0.72414
521 0.72414
522 0.72414
523 0.75862
524 0.75862
525 0.72414
526 0.72414
527 0.68966
528 0.65517
529 0.65517
530 0.65517
531 0.65517
532 0.68966
533 0.68966
534 0.68966
535 0.68966
536 0.65517
537 0.65517
538 0.62069
539 0.62069
540 0.62069
541 0.65517
542 0.65517
543 0.65517
544 0.62069
545 0.58621
546 0.55172
547 0.55172
548 0.55172
549 0.55172
550 0.55172
551 0.55172
552 0.55172
553 0.51724
554 0.51724
555 0.48276
556 0.48276
557 0.48276
558 0.48276
559 0.51724
560 0.51724
561 0.51724
562 0.51724
563 0.51724
564 0.48276
565 0.48276
566 0.48276
567 0.51724
568 0.55172
569 0.55172
570 0.55172
571 0.55172
572 0.51724
573 0.51724
574 0.51724
575 0.51724
576 0.55172
577 0.58621
578 0.58621
579 0.58621
580 0.55172
581 0.51724
582 0.51724
583 0.51724
584 0.51724
585 0.55172
586 0.58621
587 0.58621
588 0.58621
589 0.55172
590 0.51724
591 0.48276
592 0.44828
593 0.48276
594 0.51724
595 0.55172
596 0.55172
597 0.55172
598 0.51724
599 0.51724
600 0.48276
601 0.48276
602 0.48276
603 0.51724
604 0.55172
605 0.55172
606 0.55172
607 0.55172
608 0.55172
609 0.55172
610 0.55172
611 0.55172
612 0.58621
613 0.62069
614 0.62069
615 0.62069
616 0.62069
617 0.58621
618 0.58621
619 0.58621
620 0.58621
621 0.62069
622 0.62069
623 0.62069
624 0.62069
625 0.58621
626 0.55172
627 0.55172
628 0.51724
629 0.51724
630 0.55172
631 0.58621
632 0.58621
633 0.58621
634 0.55172
635 0.55172
636 0.55172
637 0.55172
638 0.58621
639 0.62069
640 0.65517
641 0.65517
642 0.65517
643 0.62069
644 0.62069
645 0.58621
646 0.62069
647 0.62069
648 0.65517
649 0.68966
650 0.68966
651 0.68966
652 0.65517
653 0.65517
654 0.65517
655 0.65517
656 0.65517
657 0.68966
658 0.72414
659 0.72414
660 0.72414
661 0.68966
662 0.68966
663 0.72414
664 0.68966
665 0.65517
666 0.65517
667 0.65517
668 0.65517
669 0.65517
670 0.62069
671 0.58621
672 0.58621
673 0.55172
674 0.55172
675 0.55172
676 0.58621
677 0.58621
678 0.58621
679 0.55172
680 0.55172
681 0.55172
682 0.51724
683 0.55172
684 0.58621
685 0.62069
686 0.62069
687 0.62069
688 0.62069
689 0.62069
690 0.65517
691 0.62069
692 0.62069
693 0.65517
694 0.68966
695 0.68966
696 0.68966
697 0.68966
698 0.68966
699 0.72414
700 0.75862
701 0.79310
702 0.82759
703 0.86207
704 0.86207
705 0.86207
706 0.86207
707 0.86207
708 0.89655
709 0.89655
710 0.93103
711 0.96552
712 0.96552
713 0.96552
714 0.96552
715 0.96552
716 0.93103
717 0.93103
718 0.93103
719 0.93103
720 0.96552
721 0.96552
722 0.96552
723 0.96552
724 0.96552
725 0.93103
726 0.89655
727 0.86207
728 0.86207
729 0.86207
730 0.86207
731 0.86207
732 0.86207
733 0.86207
734 0.86207
735 0.86207
736 0.86207
737 0.86207
738 0.86207
739 0.86207
740 0.86207
741 0.86207
742 0.86207
743 0.82759
744 0.82759
745 0.86207
746 0.86207
747 0.86207
748 0.86207
749 0.86207
750 0.86207
751 0.86207
752 0.86207
753 0.86207
754 0.89655
755 0.93103
756 0.96552
757 0.96552
758 0.96552
759 0.96552
760 0.93103
761 0.93103
762 0.93103
763 0.93103
764 0.93103
765 0.93103
766 0.93103
767 0.93103
768 0.93103
769 0.93103
770 0.89655
771 0.89655
772 0.93103
773 0.93103
774 0.93103
775 0.93103
776 0.93103
777 0.93103
778 0.89655
779 0.86207
780 0.86207
781 0.86207
782 0.86207
783 0.86207
784 0.86207
785 0.86207
786 0.86207
787 0.86207
788 0.86207
789 0.89655
790 0.89655
791 0.89655
792 0.89655
793 0.89655
794 0.89655
795 0.89655
796 0.89655
797 0.89655
798 0.89655
799 0.93103
800 0.93103
801 0.93103
802 0.93103
803 0.93103
804 0.93103
805 0.93103
806 0.89655
807 0.93103
808 0.96552
809 0.96552
810 0.96552
811 0.96552
812 0.96552
813 0.96552
814 0.96552
815 0.96552
816 0.96552
817 0.96552
818 0.96552
819 0.96552
820 0.96552
821 0.96552
822 0.96552
823 0.96552
824 0.96552
825 0.96552
826 0.96552
827 0.96552
828 0.96552
829 0.96552
830 0.96552
831 0.96552
832 0.93103
833 0.93103
834 0.93103
835 0.96552
836 0.96552
837 0.96552
838 0.96552
839 0.96552
840 0.96552
841 0.96552
842 0.96552
843 0.96552
844 0.96552
845 0.96552
846 0.96552
847 0.96552
848 0.96552
849 0.96552
850 0.96552
851 0.96552
852 0.96552
853 0.96552
854 0.96552
855 0.96552
856 0.96552
857 0.96552
858 0.96552
859 0.96552
860 0.96552
861 1.00000
862 1.00000
863 1.00000
864 1.00000
865 1.00000
866 1.00000
867 1.00000
868 1.00000
869 1.00000
870 1.00000
871 1.00000
872 1.00000
873 1.00000
874 1.00000
875 1.00000
876 1.00000
877 1.00000
878 1.00000
879 1.00000
880 1.00000
881 1.00000
882 1.00000
883 1.00000
884 1.00000
885 1.00000
886 1.00000
887 1.00000
888 1.00000
889 1.00000
890 1.00000
891 1.00000
892 1.00000
893 1.00000
894 1.00000
895 0.96552
896 0.96552
897 0.96552
898 0.96552
899 0.96552
900 0.96552
901 0.96552
902 0.96552
903 0.96552
904 0.96552
905 0.96552
906 0.96552
907 0.96552
908 0.96552
909 0.96552
910 0.96552
911 0.96552
912 0.96552
913 0.96552
914 0.96552
915 0.96552
916 0.96552
917 0.96552
918 0.96552
919 0.96552
920 0.96552
921 0.96552
922 0.96552
923 0.96552
924 1.00000
925 1.00000
926 1.00000
927 1.00000
928 1.00000
929 1.00000
930 1.00000
931 1.00000
932 1.00000
933 1.00000
934 1.00000
935 1.00000
936 1.00000
937 1.00000
938 1.00000
939 1.00000
940 1.00000
941 1.00000
942 1.00000
943 1.00000
944 1.00000
945 1.00000
946 1.00000
947 1.00000
948 1.00000
949 1.00000
950 1.00000
951 1.00000
952 1.00000
953 1.00000
954 1.00000
955 1.00000
956 1.00000
957 1.00000
958 1.00000
959 1.00000
960 1.00000
961 1.00000
962 1.00000
963 1.00000
964 1.00000
965 1.00000
966 1.00000
967 1.00000
968 1.00000
969 1.00000
970 1.00000
971 1.00000
972 1.00000
973 1.00000
974 1.00000
975 1.00000
976 1.00000
977 1.00000
978 1.00000
979 1.00000
980 1.00000


==> 077_rubiks_cube_reaching_scratch.txt <==
x_val y_val
29 0.00000
30 0.00000
31 0.00000
32 0.00000
33 0.00000
34 0.00000
35 0.00000
36 0.03448
37 0.03448
38 0.03448
39 0.03448
40 0.03448
41 0.03448
42 0.03448
43 0.03448
44 0.03448
45 0.03448
46 0.06897
47 0.06897
48 0.06897
49 0.06897
50 0.06897
51 0.06897
52 0.06897
53 0.06897
54 0.10345
55 0.10345
56 0.10345
57 0.10345
58 0.10345
59 0.10345
60 0.10345
61 0.10345
62 0.10345
63 0.10345
64 0.10345
65 0.10345
66 0.10345
67 0.10345
68 0.10345
69 0.10345
70 0.10345
71 0.10345
72 0.10345
73 0.10345
74 0.13793
75 0.10345
76 0.10345
77 0.10345
78 0.10345
79 0.10345
80 0.10345
81 0.13793
82 0.17241
83 0.17241
84 0.20690
85 0.20690
86 0.24138
87 0.24138
88 0.24138
89 0.24138
90 0.24138
91 0.24138
92 0.27586
93 0.27586
94 0.24138
95 0.24138
96 0.24138
97 0.24138
98 0.24138
99 0.24138
100 0.24138
101 0.27586
102 0.31034
103 0.31034
104 0.34483
105 0.34483
106 0.34483
107 0.34483
108 0.34483
109 0.34483
110 0.34483
111 0.34483
112 0.31034
113 0.27586
114 0.27586
115 0.24138
116 0.27586
117 0.31034
118 0.34483
119 0.37931
120 0.41379
121 0.41379
122 0.44828
123 0.44828
124 0.44828
125 0.48276
126 0.48276
127 0.51724
128 0.55172
129 0.55172
130 0.55172
131 0.51724
132 0.51724
133 0.48276
134 0.51724
135 0.55172
136 0.58621
137 0.62069
138 0.65517
139 0.65517
140 0.65517
141 0.65517
142 0.65517
143 0.68966
144 0.72414
145 0.72414
146 0.72414
147 0.72414
148 0.72414
149 0.72414
150 0.72414
151 0.68966
152 0.72414
153 0.75862
154 0.75862
155 0.79310
156 0.79310
157 0.79310
158 0.82759
159 0.82759
160 0.82759
161 0.82759
162 0.86207
163 0.82759
164 0.82759
165 0.82759
166 0.79310
167 0.75862
168 0.75862
169 0.72414
170 0.75862
171 0.79310
172 0.75862
173 0.75862
174 0.75862
175 0.72414
176 0.68966
177 0.65517
178 0.62069
179 0.58621
180 0.58621
181 0.58621
182 0.58621
183 0.58621
184 0.55172
185 0.55172
186 0.55172
187 0.51724
188 0.51724
189 0.55172
190 0.51724
191 0.51724
192 0.51724
193 0.51724
194 0.51724
195 0.55172
196 0.58621
197 0.58621
198 0.62069
199 0.58621
200 0.58621
201 0.58621
202 0.58621
203 0.58621
204 0.62069
205 0.62069
206 0.65517
207 0.68966
208 0.72414
209 0.75862
210 0.72414
211 0.68966
212 0.68966
213 0.72414
214 0.68966
215 0.68966
216 0.72414
217 0.68966
218 0.68966
219 0.72414
220 0.68966
221 0.68966
222 0.68966
223 0.65517
224 0.65517
225 0.65517
226 0.62069
227 0.62069
228 0.62069
229 0.62069
230 0.62069
231 0.62069
232 0.58621
233 0.58621
234 0.62069
235 0.58621
236 0.58621
237 0.58621
238 0.58621
239 0.62069
240 0.65517
241 0.62069
242 0.62069
243 0.65517
244 0.65517
245 0.65517
246 0.68966
247 0.65517
248 0.65517
249 0.68966
250 0.72414
251 0.72414
252 0.75862
253 0.75862
254 0.72414
255 0.75862
256 0.75862
257 0.79310
258 0.79310
259 0.79310
260 0.79310
261 0.82759
262 0.82759
263 0.82759
264 0.82759
265 0.79310
266 0.75862
267 0.75862
268 0.75862
269 0.75862
270 0.79310
271 0.75862
272 0.75862
273 0.75862
274 0.75862
275 0.75862
276 0.79310
277 0.79310
278 0.79310
279 0.79310
280 0.79310
281 0.79310
282 0.79310
283 0.82759
284 0.79310
285 0.79310
286 0.79310
287 0.75862
288 0.79310
289 0.75862
290 0.75862
291 0.75862
292 0.75862
293 0.79310
294 0.82759
295 0.82759
296 0.82759
297 0.82759
298 0.82759
299 0.82759
300 0.86207
301 0.86207
302 0.86207
303 0.86207
304 0.82759
305 0.82759
306 0.82759
307 0.79310
308 0.79310
309 0.79310
310 0.75862
311 0.75862
312 0.75862
313 0.75862
314 0.72414
315 0.72414
316 0.72414
317 0.72414
318 0.75862
319 0.75862
320 0.75862
321 0.75862
322 0.72414
323 0.72414
324 0.75862
325 0.72414
326 0.72414
327 0.72414
328 0.68966
329 0.68966
330 0.68966
331 0.68966
332 0.68966
333 0.72414
334 0.68966
335 0.68966
336 0.72414
337 0.68966
338 0.68966
339 0.72414
340 0.72414
341 0.72414
342 0.75862
343 0.75862
344 0.75862
345 0.75862
346 0.72414
347 0.72414
348 0.72414
349 0.72414
350 0.72414
351 0.75862
352 0.72414
353 0.72414
354 0.75862
355 0.72414
356 0.72414
357 0.75862
358 0.75862
359 0.75862
360 0.75862
361 0.75862
362 0.75862
363 0.75862
364 0.72414
365 0.72414
366 0.75862
367 0.72414
368 0.72414
369 0.72414
370 0.68966
371 0.68966
372 0.72414
373 0.68966
374 0.72414
375 0.75862
376 0.72414
377 0.72414
378 0.72414
379 0.68966
380 0.68966
381 0.72414
382 0.72414
383 0.72414
384 0.75862
385 0.75862
386 0.75862
387 0.75862
388 0.75862
389 0.75862
390 0.75862
391 0.75862
392 0.79310
393 0.82759
394 0.82759
395 0.82759
396 0.86207
397 0.86207
398 0.86207
399 0.89655
400 0.89655
401 0.89655
402 0.93103
403 0.93103
404 0.93103
405 0.96552
406 0.96552
407 0.96552
408 1.00000
409 1.00000
410 1.00000
411 1.00000
412 1.00000
413 1.00000
414 1.00000
415 1.00000
416 1.00000
417 1.00000
418 1.00000
419 1.00000
420 1.00000
421 1.00000
422 1.00000
423 1.00000
424 1.00000
425 1.00000
426 1.00000
427 1.00000
428 1.00000
429 1.00000
430 1.00000
431 1.00000
432 1.00000
433 1.00000
434 1.00000
435 1.00000
436 1.00000
437 1.00000
438 1.00000
439 1.00000
440 1.00000
441 1.00000
442 1.00000
443 1.00000
444 1.00000
445 1.00000
446 1.00000
447 1.00000
448 1.00000
449 1.00000
450 1.00000
451 1.00000
452 1.00000
453 1.00000
454 1.00000
455 1.00000
456 1.00000
457 1.00000
458 1.00000
459 1.00000
460 1.00000
461 1.00000
462 1.00000
463 1.00000
464 1.00000
465 1.00000
466 1.00000
467 1.00000
468 1.00000
469 1.00000
470 1.00000
471 0.96552
472 0.96552
473 0.96552
474 0.96552
475 0.96552
476 0.96552
477 0.96552
478 0.96552
479 0.96552
480 0.96552
481 0.96552
482 0.96552
483 0.96552
484 0.96552
485 0.96552
486 0.96552
487 0.96552
488 0.96552
489 0.96552
490 0.96552
491 0.96552
492 0.96552
493 0.96552
494 0.96552
495 0.96552
496 0.96552
497 0.96552
498 0.96552
499 0.96552
500 1.00000
501 1.00000
502 1.00000
503 1.00000
504 1.00000
505 1.00000
506 1.00000
507 1.00000
508 1.00000
509 1.00000
510 1.00000
511 1.00000
512 1.00000
513 1.00000
514 1.00000
515 1.00000
516 1.00000
517 1.00000
518 1.00000
519 1.00000
520 1.00000
521 1.00000
522 1.00000
523 1.00000
524 1.00000
525 0.96552
526 0.96552
527 0.96552
528 0.96552
529 0.96552
530 0.96552
531 0.96552
532 0.96552
533 0.96552
534 0.96552
535 0.96552
536 0.96552
537 0.96552
538 0.96552
539 0.93103
540 0.93103
541 0.93103
542 0.93103
543 0.93103
544 0.93103
545 0.93103
546 0.93103
547 0.93103
548 0.93103
549 0.93103
550 0.93103
551 0.93103
552 0.93103
553 0.93103
554 0.96552
555 0.96552
556 0.96552
557 0.96552
558 0.96552
559 0.96552
560 0.96552
561 0.96552
562 0.96552
563 0.96552
564 0.96552
565 0.96552
566 0.96552
567 0.96552
568 1.00000
569 1.00000
570 1.00000
571 1.00000
572 1.00000
573 1.00000
574 1.00000
575 1.00000
576 1.00000
577 1.00000
578 1.00000
579 1.00000
580 1.00000
581 1.00000
582 1.00000
583 1.00000
584 1.00000
585 1.00000
586 0.96552
587 0.96552
588 0.96552
589 0.96552
590 0.96552
591 0.96552
592 0.96552
593 0.96552
594 0.96552
595 0.96552
596 0.96552
597 0.93103
598 0.93103
599 0.93103
600 0.93103
601 0.93103
602 0.93103
603 0.93103
604 0.93103
605 0.93103
606 0.93103
607 0.93103
608 0.89655
609 0.89655
610 0.89655
611 0.89655
612 0.89655
613 0.89655
614 0.89655
615 0.93103
616 0.93103
617 0.93103
618 0.93103
619 0.93103
620 0.93103
621 0.93103
622 0.93103
623 0.93103
624 0.93103
625 0.93103
626 0.96552
627 0.96552
628 0.96552
629 0.96552
630 0.96552
631 0.96552
632 0.96552
633 0.96552
634 0.96552
635 0.96552
636 0.96552
637 1.00000
638 1.00000
639 1.00000
640 1.00000
641 1.00000
642 1.00000
643 1.00000
644 1.00000
645 1.00000
646 1.00000
647 1.00000
648 1.00000
649 1.00000
650 1.00000
651 1.00000
652 1.00000
653 1.00000
654 1.00000
655 0.96552
656 0.96552
657 0.96552
658 0.96552
659 0.96552
660 0.96552
661 0.96552
662 0.96552
663 0.96552
664 0.96552
665 0.96552
666 0.96552
667 0.96552
668 0.96552
669 0.96552
670 0.96552
671 0.96552
672 0.96552
673 0.96552
674 0.96552
675 0.96552
676 0.96552
677 0.96552
678 0.96552
679 0.96552
680 0.96552
681 0.96552
682 0.96552
683 0.96552
684 1.00000
685 1.00000
686 1.00000
687 1.00000
688 1.00000
689 1.00000
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 0.96552
698 0.96552
699 0.96552
700 0.96552
701 0.96552
702 0.96552
703 0.96552
704 0.96552
705 0.96552
706 0.93103
707 0.93103
708 0.93103
709 0.93103
710 0.93103
711 0.93103
712 0.93103
713 0.93103
714 0.93103
715 0.93103
716 0.93103
717 0.93103
718 0.93103
719 0.93103
720 0.93103
721 0.93103
722 0.93103
723 0.93103
724 0.93103
725 0.93103
726 0.96552
727 0.96552
728 0.96552
729 0.96552
730 0.96552
731 0.96552
732 0.96552
733 0.96552
734 0.96552
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 0.96552
743 0.96552
744 0.96552
745 0.96552
746 0.96552
747 0.96552
748 0.96552
749 0.96552
750 0.96552
751 0.93103
752 0.93103
753 0.93103
754 0.93103
755 0.93103
756 0.93103
757 0.93103
758 0.93103
759 0.93103
760 0.89655
761 0.89655
762 0.89655
763 0.89655
764 0.89655
765 0.89655
766 0.89655
767 0.89655
768 0.89655
769 0.89655
770 0.89655
771 0.93103
772 0.93103
773 0.93103
774 0.93103
775 0.93103
776 0.93103
777 0.93103
778 0.89655
779 0.89655
780 0.93103
781 0.93103
782 0.93103
783 0.93103
784 0.93103
785 0.93103
786 0.93103
787 0.93103
788 0.93103
789 0.96552
790 0.96552
791 0.93103
792 0.93103
793 0.93103
794 0.93103
795 0.93103
796 0.89655
797 0.89655
798 0.89655
799 0.89655
800 0.89655
801 0.89655
802 0.89655
803 0.89655
804 0.89655
805 0.89655
806 0.89655
807 0.93103
808 0.93103
809 0.93103
810 0.93103
811 0.93103
812 0.93103
813 0.93103
814 0.93103
815 0.93103
816 0.93103
817 0.93103
818 0.93103
819 0.93103
820 0.96552
821 0.96552
822 0.96552
823 0.96552
824 0.96552
825 1.00000
826 1.00000
827 1.00000
828 1.00000
829 1.00000
830 1.00000
831 1.00000
832 1.00000
833 1.00000
834 1.00000
835 1.00000
836 1.00000
837 1.00000
838 1.00000
839 1.00000
840 1.00000

